Real-Time Energy Measurement for Non-Intrusive Well-Being Monitoring of Elderly People -- a Case Study

This article presents a case study demonstrating a non-intrusive method for the well-being monitoring of elderly people. It is based on our real-time energy measurement system, which uses tiny beacons attached to electricity meters. Four participants aged 67-82 years took part in our study. We observed their electric power consumption for approx. a month, and then we analyzed them, taking into account the participants' notes on their activities. We created typical daily usage profiles for each participant and used anomaly detection to find unusual energy consumption. We found out that real-time energy measurement can give significant insight into someone's daily activities and, consequently, bring invaluable information to caregivers about the well-being of an elderly person, while being discreet and entirely non-intrusive.

==> S1-15min.csv <==
2019-06-11 00:00	11125.53
2019-06-11 00:15	11125.54
2019-06-11 00:30	11125.57
2019-06-11 00:45	11125.58
2019-06-11 01:00	11125.60
2019-06-11 01:15	11125.63
2019-06-11 01:30	11125.64
2019-06-11 01:45	11125.67
2019-06-11 02:00	11125.68
2019-06-11 02:15	11125.70
2019-06-11 02:30	11125.72
2019-06-11 02:45	11125.74
2019-06-11 03:00	11125.76
2019-06-11 03:15	11125.77
2019-06-11 03:30	11125.80
2019-06-11 03:45	11125.81
2019-06-11 04:00	11125.83
2019-06-11 04:15	11125.86
2019-06-11 04:30	11125.87
2019-06-11 04:45	11125.90
2019-06-11 05:00	11125.91
2019-06-11 05:15	11125.93
2019-06-11 05:30	11125.95
2019-06-11 05:45	11125.96
2019-06-11 06:00	11125.99
2019-06-11 06:15	11126.00
2019-06-11 06:30	11126.03
2019-06-11 06:45	11126.05
2019-06-11 07:00	11126.06
2019-06-11 07:15	11126.09
2019-06-11 07:30	11126.10
2019-06-11 07:45	11126.12
2019-06-11 08:00	11126.15
2019-06-11 08:15	11126.22
2019-06-11 08:30	11126.27
2019-06-11 08:45	11126.28
2019-06-11 09:00	11126.31
2019-06-11 09:15	11126.34
2019-06-11 09:30	11126.36
2019-06-11 09:45	11126.40
2019-06-11 10:00	11126.41
2019-06-11 10:15	11126.45
2019-06-11 10:30	11126.50
2019-06-11 10:45	11126.54
2019-06-11 11:00	11126.56
2019-06-11 11:15	11126.57
2019-06-11 11:30	11126.60
2019-06-11 11:45	11126.61
2019-06-11 12:00	11126.64
2019-06-11 12:15	11126.65
2019-06-11 12:30	11126.67
2019-06-11 12:45	11126.69
2019-06-11 13:00	11126.71
2019-06-11 13:15	11126.94
2019-06-11 13:30	11126.99
2019-06-11 13:45	11127.03
2019-06-11 14:00	11127.06
2019-06-11 14:15	11127.09
2019-06-11 14:30	11127.15
2019-06-11 14:45	11127.20
2019-06-11 15:00	11127.26
2019-06-11 15:15	11127.35
2019-06-11 15:30	11127.41
2019-06-11 15:45	11127.45
2019-06-11 16:00	11127.48
2019-06-11 16:15	11127.53
2019-06-11 16:30	11127.56
2019-06-11 16:45	11127.61
2019-06-11 17:00	11127.64
2019-06-11 17:15	11127.69
2019-06-11 17:30	11127.72
2019-06-11 17:45	11127.76
2019-06-11 18:00	11127.82
2019-06-11 18:15	11127.87
2019-06-11 18:30	11127.95
2019-06-11 18:45	11128.00
2019-06-11 19:00	11128.05
2019-06-11 19:15	11128.09
2019-06-11 19:30	11128.13
2019-06-11 19:45	11128.18
2019-06-11 20:00	11128.21
2019-06-11 20:15	11128.27
2019-06-11 20:30	11128.30
2019-06-11 20:45	11128.35
2019-06-11 21:00	11128.39
2019-06-11 21:15	11128.44
2019-06-11 21:30	11128.48
2019-06-11 21:45	11128.52
2019-06-11 22:00	11128.57
2019-06-11 22:15	11128.60
2019-06-11 22:30	11128.66
2019-06-11 22:45	11128.69
2019-06-11 23:00	11128.73
2019-06-11 23:15	11128.77
2019-06-11 23:30	11128.81
2019-06-11 23:45	11128.86
2019-06-12 00:00	11128.89
2019-06-12 00:15	11128.93
2019-06-12 00:30	11128.98
2019-06-12 00:45	11129.01
2019-06-12 01:00	11129.06
2019-06-12 01:15	11129.09
2019-06-12 01:30	11129.12
2019-06-12 01:45	11129.15
2019-06-12 02:00	11129.16
2019-06-12 02:15	11129.19
2019-06-12 02:30	11129.21
2019-06-12 02:45	11129.22
2019-06-12 03:00	11129.25
2019-06-12 03:15	11129.27
2019-06-12 03:30	11129.29
2019-06-12 03:45	11129.32
2019-06-12 04:00	11129.33
2019-06-12 04:15	11129.35
2019-06-12 04:30	11129.38
2019-06-12 04:45	11129.39
2019-06-12 05:00	11129.42
2019-06-12 05:15	11129.44
2019-06-12 05:30	11129.45
2019-06-12 05:45	11129.48
2019-06-12 06:00	11129.50
2019-06-12 06:15	11129.51
2019-06-12 06:30	11129.54
2019-06-12 06:45	11129.55
2019-06-12 07:00	11129.57
2019-06-12 07:15	11129.60
2019-06-12 07:30	11129.61
2019-06-12 07:45	11129.64
2019-06-12 08:00	11129.75
2019-06-12 08:15	11129.77
2019-06-12 08:30	11129.80
2019-06-12 08:45	11129.91
2019-06-12 09:00	11130.10
2019-06-12 09:15	11130.15
2019-06-12 09:30	11130.19
2019-06-12 09:45	11130.24
2019-06-12 10:00	11130.27
2019-06-12 10:15	11130.29
2019-06-12 10:30	11130.70
2019-06-12 10:45	11130.72
2019-06-12 11:00	11130.77
2019-06-12 11:15	11130.80
2019-06-12 11:30	11131.14
2019-06-12 11:45	11131.24
2019-06-12 12:00	11131.34
2019-06-12 12:15	11131.41
2019-06-12 12:30	11131.46
2019-06-12 12:45	11131.50
2019-06-12 13:00	11131.52
2019-06-12 13:15	11131.54
2019-06-12 13:30	11131.57
2019-06-12 13:45	11131.59
2019-06-12 14:00	11131.61
2019-06-12 14:15	11131.63
2019-06-12 14:30	11131.66
2019-06-12 14:45	11131.72
2019-06-12 15:00	11131.76
2019-06-12 15:15	11131.80
2019-06-12 15:30	11131.84
2019-06-12 15:45	11131.89
2019-06-12 16:00	11131.92
2019-06-12 16:15	11131.97
2019-06-12 16:30	11132.01
2019-06-12 16:45	11132.06
2019-06-12 17:00	11132.10
2019-06-12 17:15	11132.14
2019-06-12 17:30	11132.19
2019-06-12 17:45	11132.24
2019-06-12 18:00	11132.30
2019-06-12 18:15	11132.32
2019-06-12 18:30	11132.40
2019-06-12 18:45	11132.45
2019-06-12 19:00	11132.51
2019-06-12 19:15	11132.58
2019-06-12 19:30	11132.61
2019-06-12 19:45	11132.67
2019-06-12 20:00	11132.70
2019-06-12 20:15	11132.75
2019-06-12 20:30	11132.79
2019-06-12 20:45	11132.84
2019-06-12 21:00	11132.90
2019-06-12 21:15	11133.01
2019-06-12 21:30	11133.06
2019-06-12 21:45	11133.12
2019-06-12 22:00	11133.19
2019-06-12 22:15	11133.21
2019-06-12 22:30	11133.26
2019-06-12 22:45	11133.31
2019-06-12 23:00	11133.37
2019-06-12 23:15	11133.43
2019-06-12 23:30	11133.57
2019-06-12 23:45	11133.62
2019-06-13 00:00	11133.66
2019-06-13 00:15	11133.71
2019-06-13 00:30	11133.73
2019-06-13 00:45	11133.75
2019-06-13 01:00	11133.77
2019-06-13 01:15	11133.79
2019-06-13 01:30	11133.81
2019-06-13 01:45	11133.83
2019-06-13 02:00	11133.86
2019-06-13 02:15	11133.86
2019-06-13 02:30	11133.89
2019-06-13 02:45	11133.91
2019-06-13 03:00	11133.93
2019-06-13 03:15	11133.95
2019-06-13 03:30	11133.96
2019-06-13 03:45	11133.99
2019-06-13 04:00	11134.00
2019-06-13 04:15	11134.03
2019-06-13 04:30	11134.04
2019-06-13 04:45	11134.06
2019-06-13 05:00	11134.08
2019-06-13 05:15	11134.09
2019-06-13 05:30	11134.13
2019-06-13 05:45	11134.14
2019-06-13 06:00	11134.16
2019-06-13 06:15	11134.18
2019-06-13 06:30	11134.19
2019-06-13 06:45	11134.22
2019-06-13 07:00	11134.23
2019-06-13 07:15	11134.26
2019-06-13 07:30	11134.28
2019-06-13 07:45	11134.29
2019-06-13 08:00	11134.39
2019-06-13 08:15	11134.43
2019-06-13 08:30	11134.48
2019-06-13 08:45	11134.51
2019-06-13 09:00	11134.55
2019-06-13 09:15	11134.60
2019-06-13 09:30	11134.63
2019-06-13 09:45	11134.68
2019-06-13 10:00	11134.70
2019-06-13 10:15	11134.73
2019-06-13 10:30	11134.74
2019-06-13 10:45	11134.77
2019-06-13 11:00	11134.78
2019-06-13 11:15	11134.80
2019-06-13 11:30	11134.83
2019-06-13 11:45	11134.84
2019-06-13 12:00	11134.88
2019-06-13 12:15	11134.90
2019-06-13 12:30	11134.95
2019-06-13 12:45	11134.99
2019-06-13 13:00	11135.06
2019-06-13 13:15	11135.17
2019-06-13 13:30	11135.20
2019-06-13 13:45	11135.27
2019-06-13 14:00	11135.30
2019-06-13 14:15	11135.37
2019-06-13 14:30	11135.66
2019-06-13 14:45	11135.73
2019-06-13 15:00	11135.80
2019-06-13 15:15	11135.86
2019-06-13 15:30	11135.93
2019-06-13 15:45	11135.99
2019-06-13 16:00	11136.31
2019-06-13 16:15	11136.51
2019-06-13 16:30	11136.57
2019-06-13 16:45	11136.62
2019-06-13 17:00	11136.68
2019-06-13 17:15	11136.72
2019-06-13 17:30	11136.77
2019-06-13 17:45	11136.82
2019-06-13 18:00	11136.85
2019-06-13 18:15	11136.90
2019-06-13 18:30	11136.94
2019-06-13 18:45	11136.99
2019-06-13 19:00	11137.06
2019-06-13 19:15	11137.18
2019-06-13 19:30	11137.24
2019-06-13 19:45	11137.29
2019-06-13 20:00	11137.35
2019-06-13 20:15	11137.41
2019-06-13 20:30	11137.48
2019-06-13 20:45	11137.51
2019-06-13 21:00	11137.56
2019-06-13 21:15	11137.60
2019-06-13 21:30	11137.64
2019-06-13 21:45	11137.69
2019-06-13 22:00	11137.72
2019-06-13 22:15	11137.77
2019-06-13 22:30	11137.81
2019-06-13 22:45	11137.85
2019-06-13 23:00	11137.90
2019-06-13 23:15	11137.93
2019-06-13 23:30	11137.96
2019-06-13 23:45	11137.98
2019-06-14 00:00	11138.00
2019-06-14 00:15	11138.03
2019-06-14 00:30	11138.04
2019-06-14 00:45	11138.06
2019-06-14 01:00	11138.08
2019-06-14 01:15	11138.09
2019-06-14 01:30	11138.12
2019-06-14 01:45	11138.13
2019-06-14 02:00	11138.16
2019-06-14 02:15	11138.18
2019-06-14 02:30	11138.19
2019-06-14 02:45	11138.22
2019-06-14 03:00	11138.23
2019-06-14 03:15	11138.25
2019-06-14 03:30	11138.28
2019-06-14 03:45	11138.29
2019-06-14 04:00	11138.33
2019-06-14 04:15	11138.35
2019-06-14 04:30	11138.39
2019-06-14 04:45	11138.42
2019-06-14 05:00	11138.43
2019-06-14 05:15	11138.46
2019-06-14 05:30	11138.47
2019-06-14 05:45	11138.49
2019-06-14 06:00	11138.52
2019-06-14 06:15	11138.53
2019-06-14 06:30	11138.55
2019-06-14 06:45	11138.57
2019-06-14 07:00	11138.58
2019-06-14 07:15	11138.61
2019-06-14 07:30	11138.62
2019-06-14 07:45	11138.64
2019-06-14 08:00	11138.67
2019-06-14 08:15	11138.75
2019-06-14 08:30	11138.78
2019-06-14 08:45	11138.86
2019-06-14 09:00	11138.88
2019-06-14 09:15	11138.92
2019-06-14 09:30	11138.94
2019-06-14 09:45	11138.96
2019-06-14 10:00	11138.99
2019-06-14 10:15	11139.01
2019-06-14 10:30	11139.06
2019-06-14 10:45	11139.08
2019-06-14 11:00	11139.12
2019-06-14 11:15	11139.15
2019-06-14 11:30	11139.18
2019-06-14 11:45	11139.23
2019-06-14 12:00	11139.25
2019-06-14 12:15	11139.28
2019-06-14 12:30	11139.30
2019-06-14 12:45	11139.31
2019-06-14 13:00	11139.34
2019-06-14 13:15	11139.35
2019-06-14 13:30	11139.38
2019-06-14 13:45	11139.46
2019-06-14 14:00	11139.50
2019-06-14 14:15	11139.55
2019-06-14 14:30	11139.59
2019-06-14 14:45	11139.64
2019-06-14 15:00	11139.66
2019-06-14 15:15	11139.71
2019-06-14 15:30	11139.75
2019-06-14 15:45	11139.78
2019-06-14 16:00	11139.81
2019-06-14 16:15	11139.89
2019-06-14 16:30	11140.07
2019-06-14 16:45	11140.10
2019-06-14 17:00	11140.14
2019-06-14 17:15	11140.16
2019-06-14 17:30	11140.20
2019-06-14 17:45	11140.22
2019-06-14 18:00	11140.24
2019-06-14 18:15	11140.37
2019-06-14 18:30	11140.40
2019-06-14 18:45	11140.45
2019-06-14 19:00	11140.50
2019-06-14 19:15	11140.55
2019-06-14 19:30	11140.58
2019-06-14 19:45	11140.62
2019-06-14 20:00	11140.65
2019-06-14 20:15	11140.69
2019-06-14 20:30	11140.73
2019-06-14 20:45	11140.77
2019-06-14 21:00	11140.81
2019-06-14 21:15	11140.87
2019-06-14 21:30	11140.92
2019-06-14 21:45	11141.00
2019-06-14 22:00	11141.03
2019-06-14 22:15	11141.09
2019-06-14 22:30	11141.12
2019-06-14 22:45	11141.17
2019-06-14 23:00	11141.21
2019-06-14 23:15	11141.26
2019-06-14 23:30	11141.30
2019-06-14 23:45	11141.35
2019-06-15 00:00	11141.40
2019-06-15 00:15	11141.43
2019-06-15 00:30	11141.47
2019-06-15 00:45	11141.48
2019-06-15 01:00	11141.50
2019-06-15 01:15	11141.52
2019-06-15 01:30	11141.54
2019-06-15 01:45	11141.56
2019-06-15 02:00	11141.58
2019-06-15 02:15	11141.61
2019-06-15 02:30	11141.62
2019-06-15 02:45	11141.64
2019-06-15 03:00	11141.66
2019-06-15 03:15	11141.67
2019-06-15 03:30	11141.70
2019-06-15 03:45	11141.71
2019-06-15 04:00	11141.74
2019-06-15 04:15	11141.75
2019-06-15 04:30	11141.77
2019-06-15 04:45	11141.80
2019-06-15 05:00	11141.81
2019-06-15 05:15	11141.84
2019-06-15 05:30	11141.85
2019-06-15 05:45	11141.87
2019-06-15 06:00	11141.90
2019-06-15 06:15	11141.91
2019-06-15 06:30	11141.93
2019-06-15 06:45	11141.95
2019-06-15 07:00	11141.96
2019-06-15 07:15	11141.99
2019-06-15 07:30	11142.01
2019-06-15 07:45	11142.10
2019-06-15 08:00	11142.15
2019-06-15 08:15	11142.18
2019-06-15 08:30	11142.23
2019-06-15 08:45	11142.26
2019-06-15 09:00	11142.29
2019-06-15 09:15	11142.33
2019-06-15 09:30	11142.35
2019-06-15 09:45	11142.40
2019-06-15 10:00	11142.42
2019-06-15 10:15	11142.46
2019-06-15 10:30	11142.49
2019-06-15 10:45	11142.52
2019-06-15 11:00	11142.56
2019-06-15 11:15	11142.59
2019-06-15 11:30	11142.63
2019-06-15 11:45	11142.69
2019-06-15 12:00	11142.74
2019-06-15 12:15	11142.81
2019-06-15 12:30	11142.91
2019-06-15 12:45	11143.03
2019-06-15 13:00	11143.09
2019-06-15 13:15	11143.12
2019-06-15 13:30	11143.16
2019-06-15 13:45	11143.19
2019-06-15 14:00	11143.42
2019-06-15 14:15	11143.52
2019-06-15 14:30	11143.56
2019-06-15 14:45	11143.61
2019-06-15 15:00	11143.71
2019-06-15 15:15	11143.76
2019-06-15 15:30	11143.79
2019-06-15 15:45	11144.25
2019-06-15 16:00	11144.28
2019-06-15 16:15	11144.32
2019-06-15 16:30	11144.36
2019-06-15 16:45	11144.38
2019-06-15 17:00	11144.43
2019-06-15 17:15	11144.46
2019-06-15 17:30	11144.51
2019-06-15 17:45	11144.55
2019-06-15 18:00	11144.57
2019-06-15 18:15	11144.62
2019-06-15 18:30	11144.64
2019-06-15 18:45	11144.68
2019-06-15 19:00	11144.79
2019-06-15 19:15	11144.81
2019-06-15 19:30	11144.86
2019-06-15 19:45	11144.88
2019-06-15 20:00	11144.93
2019-06-15 20:15	11144.96
2019-06-15 20:30	11145.00
2019-06-15 20:45	11145.03
2019-06-15 21:00	11145.06
2019-06-15 21:15	11145.10
2019-06-15 21:30	11145.13
2019-06-15 21:45	11145.18
2019-06-15 22:00	11145.21
2019-06-15 22:15	11145.25
2019-06-15 22:30	11145.29
2019-06-15 22:45	11145.32
2019-06-15 23:00	11145.36
2019-06-15 23:15	11145.39
2019-06-15 23:30	11145.44
2019-06-15 23:45	11145.46
2019-06-16 00:00	11145.48
2019-06-16 00:15	11145.51
2019-06-16 00:30	11145.52
2019-06-16 00:45	11145.54
2019-06-16 01:00	11145.56
2019-06-16 01:15	11145.57
2019-06-16 01:30	11145.60
2019-06-16 01:45	11145.61
2019-06-16 02:00	11145.63
2019-06-16 02:15	11145.65
2019-06-16 02:30	11145.67
2019-06-16 02:45	11145.70
2019-06-16 03:00	11145.71
2019-06-16 03:15	11145.75
2019-06-16 03:30	11145.77
2019-06-16 03:45	11145.78
2019-06-16 04:00	11145.81
2019-06-16 04:15	11145.82
2019-06-16 04:30	11145.85
2019-06-16 04:45	11145.87
2019-06-16 05:00	11145.88
2019-06-16 05:15	11145.91
2019-06-16 05:30	11145.92
2019-06-16 05:45	11145.94
2019-06-16 06:00	11145.97
2019-06-16 06:15	11145.98
2019-06-16 06:30	11146.01
2019-06-16 06:45	11146.02
2019-06-16 07:00	11146.04
2019-06-16 07:15	11146.07
2019-06-16 07:30	11146.08
2019-06-16 07:45	11146.10
2019-06-16 08:00	11146.16
2019-06-16 08:15	11146.21
2019-06-16 08:30	11146.26
2019-06-16 08:45	11146.33
2019-06-16 09:00	11146.36
2019-06-16 09:15	11146.38
2019-06-16 09:30	11146.39
2019-06-16 09:45	11146.42
2019-06-16 10:00	11146.43
2019-06-16 10:15	11146.46
2019-06-16 10:30	11146.47
2019-06-16 10:45	11146.49
2019-06-16 11:00	11146.52
2019-06-16 11:15	11146.54
2019-06-16 11:30	11146.59
2019-06-16 11:45	11146.62
2019-06-16 12:00	11146.77
2019-06-16 12:15	11146.81
2019-06-16 12:30	11146.85
2019-06-16 12:45	11146.89
2019-06-16 13:00	11146.98
2019-06-16 13:15	11147.03
2019-06-16 13:30	11147.05
2019-06-16 13:45	11147.09
2019-06-16 14:00	11147.13
2019-06-16 14:15	11147.17
2019-06-16 14:30	11147.19
2019-06-16 14:45	11147.21
2019-06-16 15:00	11147.30
2019-06-16 15:15	11147.32
2019-06-16 15:30	11147.36
2019-06-16 15:45	11147.40
2019-06-16 16:00	11147.43
2019-06-16 16:15	11147.47
2019-06-16 16:30	11147.50
2019-06-16 16:45	11147.54
2019-06-16 17:00	11147.56
2019-06-16 17:15	11147.59
2019-06-16 17:30	11147.62
2019-06-16 17:45	11147.65
2019-06-16 18:00	11147.68
2019-06-16 18:15	11147.69
2019-06-16 18:30	11147.72
2019-06-16 18:45	11147.74
2019-06-16 19:00	11147.83
2019-06-16 19:15	11147.86
2019-06-16 19:30	11147.89
2019-06-16 19:45	11147.93
2019-06-16 20:00	11147.96
2019-06-16 20:15	11148.07
2019-06-16 20:30	11148.28
2019-06-16 20:45	11148.47
2019-06-16 21:00	11148.64
2019-06-16 21:15	11148.67
2019-06-16 21:30	11148.71
2019-06-16 21:45	11148.73
2019-06-16 22:00	11148.78
2019-06-16 22:15	11148.81
2019-06-16 22:30	11148.85
2019-06-16 22:45	11148.90
2019-06-16 23:00	11148.92
2019-06-16 23:15	11148.97
2019-06-16 23:30	11149.00
2019-06-16 23:45	11149.03
2019-06-17 00:00	11149.05
2019-06-17 00:15	11149.06
2019-06-17 00:30	11149.09
2019-06-17 00:45	11149.10
2019-06-17 01:00	11149.12
2019-06-17 01:15	11149.14
2019-06-17 01:30	11149.15
2019-06-17 01:45	11149.18
2019-06-17 02:00	11149.19
2019-06-17 02:15	11149.21
2019-06-17 02:30	11149.24
2019-06-17 02:45	11149.25
2019-06-17 03:00	11149.28
2019-06-17 03:15	11149.29
2019-06-17 03:30	11149.31
2019-06-17 03:45	11149.34
2019-06-17 04:00	11149.34
2019-06-17 04:15	11149.36
2019-06-17 04:30	11149.39
2019-06-17 04:45	11149.40
2019-06-17 05:00	11149.42
2019-06-17 05:15	11149.44
2019-06-17 05:30	11149.45
2019-06-17 05:45	11149.48
2019-06-17 06:00	11149.50
2019-06-17 06:15	11149.51
2019-06-17 06:30	11149.54
2019-06-17 06:45	11149.55
2019-06-17 07:00	11149.59
2019-06-17 07:15	11149.67
2019-06-17 07:30	11149.69
2019-06-17 07:45	11149.70
2019-06-17 08:00	11149.74
2019-06-17 08:15	11149.77
2019-06-17 08:30	11149.79
2019-06-17 08:45	11149.81
2019-06-17 09:00	11149.84
2019-06-17 09:15	11149.85
2019-06-17 09:30	11149.87
2019-06-17 09:45	11149.90
2019-06-17 10:00	11149.91
2019-06-17 10:15	11149.94
2019-06-17 10:30	11149.95
2019-06-17 10:45	11149.97
2019-06-17 11:00	11150.00
2019-06-17 11:15	11150.01
2019-06-17 11:30	11150.03
2019-06-17 11:45	11150.06
2019-06-17 12:00	11150.07
2019-06-17 12:15	11150.09
2019-06-17 12:30	11150.11
2019-06-17 12:45	11150.12
2019-06-17 13:00	11150.15
2019-06-17 13:15	11150.17
2019-06-17 13:30	11150.18
2019-06-17 13:45	11150.22
2019-06-17 14:00	11150.32
2019-06-17 14:15	11150.35
2019-06-17 14:30	11150.39
2019-06-17 14:45	11150.45
2019-06-17 15:00	11150.49
2019-06-17 15:15	11150.52
2019-06-17 15:30	11150.55
2019-06-17 15:45	11150.59
2019-06-17 16:00	11150.62
2019-06-17 16:15	11150.65
2019-06-17 16:30	11150.69
2019-06-17 16:45	11150.72
2019-06-17 17:00	11150.79
2019-06-17 17:15	11150.84
2019-06-17 17:30	11150.90
2019-06-17 17:45	11150.94
2019-06-17 18:00	11150.98
2019-06-17 18:15	11151.03
2019-06-17 18:30	11151.06
2019-06-17 18:45	11151.10
2019-06-17 19:00	11151.15
2019-06-17 19:15	11151.19
2019-06-17 19:30	11151.23
2019-06-17 19:45	11151.28
2019-06-17 20:00	11151.32
2019-06-17 20:15	11151.38
2019-06-17 20:30	11151.42
2019-06-17 20:45	11151.52
2019-06-17 21:00	11151.58
2019-06-17 21:15	11151.60
2019-06-17 21:30	11151.65
2019-06-17 21:45	11151.68
2019-06-17 22:00	11151.71
2019-06-17 22:15	11151.75
2019-06-17 22:30	11151.78
2019-06-17 22:45	11151.82
2019-06-17 23:00	11151.86
2019-06-17 23:15	11151.88
2019-06-17 23:30	11151.93
2019-06-17 23:45	11151.97
2019-06-18 00:00	11151.99
2019-06-18 00:15	11152.02
2019-06-18 00:30	11152.03
2019-06-18 00:45	11152.05
2019-06-18 01:00	11152.07
2019-06-18 01:15	11152.08
2019-06-18 01:30	11152.10
2019-06-18 01:45	11152.13
2019-06-18 02:00	11152.14
2019-06-18 02:15	11152.16
2019-06-18 02:30	11152.18
2019-06-18 02:45	11152.19
2019-06-18 03:00	11152.21
2019-06-18 03:15	11152.23
2019-06-18 03:30	11152.24
2019-06-18 03:45	11152.27
2019-06-18 04:00	11152.29
2019-06-18 04:15	11152.30
2019-06-18 04:30	11152.32
2019-06-18 04:45	11152.34
2019-06-18 05:00	11152.35
2019-06-18 05:15	11152.38
2019-06-18 05:30	11152.40
2019-06-18 05:45	11152.41
2019-06-18 06:00	11152.43
2019-06-18 06:15	11152.45
2019-06-18 06:30	11152.46
2019-06-18 06:45	11152.48
2019-06-18 07:00	11152.58
2019-06-18 07:15	11152.60
2019-06-18 07:30	11152.62
2019-06-18 07:45	11152.67
2019-06-18 08:00	11152.70
2019-06-18 08:15	11152.73
2019-06-18 08:30	11152.76
2019-06-18 08:45	11152.77
2019-06-18 09:00	11152.79
2019-06-18 09:15	11152.81
2019-06-18 09:30	11152.82
2019-06-18 09:45	11152.84
2019-06-18 10:00	11152.86
2019-06-18 10:15	11152.87
2019-06-18 10:30	11152.90
2019-06-18 10:45	11152.91
2019-06-18 11:00	11152.92
2019-06-18 11:15	11152.95
2019-06-18 11:30	11152.96
2019-06-18 11:45	11152.97
2019-06-18 12:00	11153.00
2019-06-18 12:15	11153.07
2019-06-18 12:30	11153.11
2019-06-18 12:45	11153.14
2019-06-18 13:00	11153.16
2019-06-18 13:15	11153.27
2019-06-18 13:30	11153.30
2019-06-18 13:45	11153.33
2019-06-18 14:00	11153.37
2019-06-18 14:15	11153.39
2019-06-18 14:30	11153.44
2019-06-18 14:45	11153.47
2019-06-18 15:00	11153.50
2019-06-18 15:15	11153.61
2019-06-18 15:30	11153.66
2019-06-18 15:45	11153.71
2019-06-18 16:00	11153.75
2019-06-18 16:15	11153.79
2019-06-18 16:30	11153.84
2019-06-18 16:45	11153.87
2019-06-18 17:00	11153.92
2019-06-18 17:15	11153.96
2019-06-18 17:30	11154.06
2019-06-18 17:45	11154.13
2019-06-18 18:00	11154.18
2019-06-18 18:15	11154.24
2019-06-18 18:30	11154.29
2019-06-18 18:45	11154.34
2019-06-18 19:00	11154.40
2019-06-18 19:15	11154.45
2019-06-18 19:30	11154.49
2019-06-18 19:45	11154.54
2019-06-18 20:00	11154.57
2019-06-18 20:15	11154.64
2019-06-18 20:30	11154.69
2019-06-18 20:45	11154.74
2019-06-18 21:00	11154.80
2019-06-18 21:15	11154.85
2019-06-18 21:30	11154.92
2019-06-18 21:45	11154.97
2019-06-18 22:00	11155.02
2019-06-18 22:15	11155.08
2019-06-18 22:30	11155.12
2019-06-18 22:45	11155.17
2019-06-18 23:00	11155.21
2019-06-18 23:15	11155.26
2019-06-18 23:30	11155.31
2019-06-18 23:45	11155.34
2019-06-19 00:00	11155.38
2019-06-19 00:15	11155.42
2019-06-19 00:30	11155.45
2019-06-19 00:45	11155.49
2019-06-19 01:00	11155.52
2019-06-19 01:15	11155.57
2019-06-19 01:30	11155.59
2019-06-19 01:45	11155.61
2019-06-19 02:00	11155.64
2019-06-19 02:15	11155.64
2019-06-19 02:30	11155.67
2019-06-19 02:45	11155.69
2019-06-19 03:00	11155.69
2019-06-19 03:15	11155.73
2019-06-19 03:30	11155.74
2019-06-19 03:45	11155.76
2019-06-19 04:00	11155.79
2019-06-19 04:15	11155.80
2019-06-19 04:30	11155.82
2019-06-19 04:45	11155.84
2019-06-19 05:00	11155.85
2019-06-19 05:15	11155.88
2019-06-19 05:30	11155.89
2019-06-19 05:45	11155.91
2019-06-19 06:00	11155.94
2019-06-19 06:15	11155.95
2019-06-19 06:30	11155.97
2019-06-19 06:45	11155.99
2019-06-19 07:00	11156.00
2019-06-19 07:15	11156.03
2019-06-19 07:30	11156.10
2019-06-19 07:45	11156.14
2019-06-19 08:00	11156.17
2019-06-19 08:15	11156.19
2019-06-19 08:30	11156.22
2019-06-19 08:45	11156.25
2019-06-19 09:00	11156.27
2019-06-19 09:15	11156.30
2019-06-19 09:30	11156.32
2019-06-19 09:45	11156.35
2019-06-19 10:00	11156.38
2019-06-19 10:15	11156.41
2019-06-19 10:30	11156.45
2019-06-19 10:45	11156.48
2019-06-19 11:00	11156.51
2019-06-19 11:15	11156.53
2019-06-19 11:30	11156.54
2019-06-19 11:45	11156.57
2019-06-19 12:00	11156.58
2019-06-19 12:15	11156.60
2019-06-19 12:30	11156.62
2019-06-19 12:45	11156.63
2019-06-19 13:00	11156.67
2019-06-19 13:15	11156.73
2019-06-19 13:30	11156.77
2019-06-19 13:45	11156.80
2019-06-19 14:00	11156.90
2019-06-19 14:15	11156.94
2019-06-19 14:30	11156.95
2019-06-19 14:45	11156.98
2019-06-19 15:00	11156.99
2019-06-19 15:15	11157.01
2019-06-19 15:30	11157.04
2019-06-19 15:45	11157.05
2019-06-19 16:00	11157.07
2019-06-19 16:15	11157.09
2019-06-19 16:30	11157.11
2019-06-19 16:45	11157.13
2019-06-19 17:00	11157.14
2019-06-19 17:15	11157.17
2019-06-19 17:30	11157.18
2019-06-19 17:45	11157.20
2019-06-19 18:00	11157.22
2019-06-19 18:15	11157.24
2019-06-19 18:30	11157.30
2019-06-19 18:45	11157.34
2019-06-19 19:00	11157.43
2019-06-19 19:15	11157.47
2019-06-19 19:30	11157.50
2019-06-19 19:45	11157.56
2019-06-19 20:00	11157.59
2019-06-19 20:15	11157.63
2019-06-19 20:30	11157.68
2019-06-19 20:45	11157.71
2019-06-19 21:00	11157.76
2019-06-19 21:15	11157.80
2019-06-19 21:30	11157.84
2019-06-19 21:45	11157.89
2019-06-19 22:00	11157.92
2019-06-19 22:15	11157.97
2019-06-19 22:30	11158.01
2019-06-19 22:45	11158.05
2019-06-19 23:00	11158.11
2019-06-19 23:15	11158.13
2019-06-19 23:30	11158.18
2019-06-19 23:45	11158.22
2019-06-20 00:00	11158.26
2019-06-20 00:15	11158.31
2019-06-20 00:30	11158.32
2019-06-20 00:45	11158.34
2019-06-20 01:00	11158.36
2019-06-20 01:15	11158.38
2019-06-20 01:30	11158.41
2019-06-20 01:45	11158.42
2019-06-20 02:00	11158.45
2019-06-20 02:15	11158.46
2019-06-20 02:30	11158.48
2019-06-20 02:45	11158.50
2019-06-20 03:00	11158.51
2019-06-20 03:15	11158.55
2019-06-20 03:30	11158.56
2019-06-20 03:45	11158.58
2019-06-20 04:00	11158.60
2019-06-20 04:15	11158.61
2019-06-20 04:30	11158.64
2019-06-20 04:45	11158.65
2019-06-20 05:00	11158.68
2019-06-20 05:15	11158.70
2019-06-20 05:30	11158.71
2019-06-20 05:45	11158.74
2019-06-20 06:00	11158.75
2019-06-20 06:15	11158.77
2019-06-20 06:30	11158.79
2019-06-20 06:45	11158.80
2019-06-20 07:00	11158.83
2019-06-20 07:15	11158.84
2019-06-20 07:30	11158.86
2019-06-20 07:45	11158.89
2019-06-20 08:00	11158.98
2019-06-20 08:15	11159.06
2019-06-20 08:30	11159.10
2019-06-20 08:45	11159.14
2019-06-20 09:00	11159.19
2019-06-20 09:15	11159.22
2019-06-20 09:30	11159.27
2019-06-20 09:45	11159.31
2019-06-20 10:00	11159.35
2019-06-20 10:15	11159.40
2019-06-20 10:30	11159.43
2019-06-20 10:45	11159.61
2019-06-20 11:00	11159.64
2019-06-20 11:15	11159.68
2019-06-20 11:30	11159.71
2019-06-20 11:45	11159.72
2019-06-20 12:00	11159.75
2019-06-20 12:15	11159.76
2019-06-20 12:30	11159.79
2019-06-20 12:45	11159.81
2019-06-20 13:00	11159.83
2019-06-20 13:15	11159.85
2019-06-20 13:30	11159.86
2019-06-20 13:45	11159.89
2019-06-20 14:00	11159.90
2019-06-20 14:15	11159.93
2019-06-20 14:30	11159.94
2019-06-20 14:45	11159.97
2019-06-20 15:00	11159.98
2019-06-20 15:15	11160.01
2019-06-20 15:30	11160.02
2019-06-20 15:45	11160.04
2019-06-20 16:00	11160.07
2019-06-20 16:15	11160.08
2019-06-20 16:30	11160.11
2019-06-20 16:45	11160.12
2019-06-20 17:00	11160.15
2019-06-20 17:15	11160.16
2019-06-20 17:30	11160.18
2019-06-20 17:45	11160.20
2019-06-20 18:00	11160.26
2019-06-20 18:15	11160.32
2019-06-20 18:30	11160.37
2019-06-20 18:45	11160.43
2019-06-20 19:00	11160.47
2019-06-20 19:15	11160.54
2019-06-20 19:30	11160.59
2019-06-20 19:45	11160.65
2019-06-20 20:00	11160.70
2019-06-20 20:15	11160.79
2019-06-20 20:30	11160.85
2019-06-20 20:45	11160.90
2019-06-20 21:00	11160.96
2019-06-20 21:15	11161.01
2019-06-20 21:30	11161.08
2019-06-20 21:45	11161.12
2019-06-20 22:00	11161.17
2019-06-20 22:15	11161.21
2019-06-20 22:30	11161.26
2019-06-20 22:45	11161.31
2019-06-20 23:00	11161.34
2019-06-20 23:15	11161.40
2019-06-20 23:30	11161.44
2019-06-20 23:45	11161.48
2019-06-21 00:00	11161.53
2019-06-21 00:15	11161.56
2019-06-21 00:30	11161.61
2019-06-21 00:45	11161.64
2019-06-21 01:00	11161.69
2019-06-21 01:15	11161.72
2019-06-21 01:30	11161.76
2019-06-21 01:45	11161.79
2019-06-21 02:00	11161.80
2019-06-21 02:15	11161.83
2019-06-21 02:30	11161.84
2019-06-21 02:45	11161.86
2019-06-21 03:00	11161.88
2019-06-21 03:15	11161.90
2019-06-21 03:30	11161.92
2019-06-21 03:45	11161.93
2019-06-21 04:00	11161.96
2019-06-21 04:15	11161.98
2019-06-21 04:30	11161.99
2019-06-21 04:45	11162.02
2019-06-21 05:00	11162.03
2019-06-21 05:15	11162.06
2019-06-21 05:30	11162.07
2019-06-21 05:45	11162.09
2019-06-21 06:00	11162.11
2019-06-21 06:15	11162.12
2019-06-21 06:30	11162.15
2019-06-21 06:45	11162.17
2019-06-21 07:00	11162.18
2019-06-21 07:15	11162.21
2019-06-21 07:30	11162.22
2019-06-21 07:45	11162.25
2019-06-21 08:00	11162.26
2019-06-21 08:15	11162.34
2019-06-21 08:30	11162.38
2019-06-21 08:45	11162.39
2019-06-21 09:00	11162.42
2019-06-21 09:15	11162.45
2019-06-21 09:30	11162.47
2019-06-21 09:45	11162.51
2019-06-21 10:00	11162.53
2019-06-21 10:15	11162.57
2019-06-21 10:30	11162.60
2019-06-21 10:45	11162.63
2019-06-21 11:00	11162.68
2019-06-21 11:15	11162.70
2019-06-21 11:30	11162.77
2019-06-21 11:45	11162.99
2019-06-21 12:00	11163.11
2019-06-21 12:15	11163.17
2019-06-21 12:30	11163.22
2019-06-21 12:45	11163.27
2019-06-21 13:00	11163.31
2019-06-21 13:15	11163.35
2019-06-21 13:30	11163.40
2019-06-21 13:45	11163.44
2019-06-21 14:00	11163.50
2019-06-21 14:15	11163.55
2019-06-21 14:30	11163.59
2019-06-21 14:45	11163.63
2019-06-21 15:00	11163.66
2019-06-21 15:15	11163.71
2019-06-21 15:30	11163.74
2019-06-21 15:45	11163.79
2019-06-21 16:00	11163.83
2019-06-21 16:15	11163.86
2019-06-21 16:30	11163.92
2019-06-21 16:45	11163.99
2019-06-21 17:00	11164.03
2019-06-21 17:15	11164.08
2019-06-21 17:30	11164.14
2019-06-21 17:45	11164.17
2019-06-21 18:00	11164.22
2019-06-21 18:15	11164.27
2019-06-21 18:30	11164.31
2019-06-21 18:45	11164.35
2019-06-21 19:00	11164.49
2019-06-21 19:15	11164.54
2019-06-21 19:30	11164.59
2019-06-21 19:45	11164.66
2019-06-21 20:00	11164.71
2019-06-21 20:15	11164.75
2019-06-21 20:30	11164.81
2019-06-21 20:45	11164.83
2019-06-21 21:00	11164.87
2019-06-21 21:15	11164.92
2019-06-21 21:30	11164.94
2019-06-21 21:45	11164.96
2019-06-21 22:00	11164.99
2019-06-21 22:15	11165.00
2019-06-21 22:30	11165.02
2019-06-21 22:45	11165.05
2019-06-21 23:00	11165.06
2019-06-21 23:15	11165.08
2019-06-21 23:30	11165.12
2019-06-21 23:45	11165.13
2019-06-22 00:00	11165.15
2019-06-22 00:15	11165.18
2019-06-22 00:30	11165.18
2019-06-22 00:45	11165.21
2019-06-22 01:00	11165.23
2019-06-22 01:15	11165.24
2019-06-22 01:30	11165.27
2019-06-22 01:45	11165.29
2019-06-22 02:00	11165.30
2019-06-22 02:15	11165.33
2019-06-22 02:30	11165.37
2019-06-22 02:45	11165.40
2019-06-22 03:00	11165.42
2019-06-22 03:15	11165.45
2019-06-22 03:30	11165.46
2019-06-22 03:45	11165.48
2019-06-22 04:00	11165.51
2019-06-22 04:15	11165.52
2019-06-22 04:30	11165.54
2019-06-22 04:45	11165.57
2019-06-22 05:00	11165.58
2019-06-22 05:15	11165.60
2019-06-22 05:30	11165.63
2019-06-22 05:45	11165.64
2019-06-22 06:00	11165.65
2019-06-22 06:15	11165.68
2019-06-22 06:30	11165.71
2019-06-22 06:45	11165.71
2019-06-22 07:00	11165.74
2019-06-22 07:15	11165.77
2019-06-22 07:30	11165.78
2019-06-22 07:45	11165.86
2019-06-22 08:00	11165.90
2019-06-22 08:15	11165.94
2019-06-22 08:30	11165.97
2019-06-22 08:45	11166.10
2019-06-22 09:00	11166.34
2019-06-22 09:15	11166.53
2019-06-22 09:30	11166.64
2019-06-22 09:45	11166.68
2019-06-22 10:00	11166.69
2019-06-22 10:15	11166.71
2019-06-22 10:30	11166.74
2019-06-22 10:45	11166.75
2019-06-22 11:00	11166.77
2019-06-22 11:15	11166.81
2019-06-22 11:30	11166.85
2019-06-22 11:45	11166.87
2019-06-22 12:00	11166.92
2019-06-22 12:15	11166.95
2019-06-22 12:30	11166.98
2019-06-22 12:45	11167.02
2019-06-22 13:00	11167.08
2019-06-22 13:15	11167.11
2019-06-22 13:30	11167.16
2019-06-22 13:45	11167.20
2019-06-22 14:00	11167.24
2019-06-22 14:15	11167.29
2019-06-22 14:30	11167.32
2019-06-22 14:45	11167.37
2019-06-22 15:00	11167.41
2019-06-22 15:15	11167.45
2019-06-22 15:30	11167.49
2019-06-22 15:45	11167.55
2019-06-22 16:00	11167.58
2019-06-22 16:15	11167.63
2019-06-22 16:30	11167.68
2019-06-22 16:45	11167.71
2019-06-22 17:00	11167.76
2019-06-22 17:15	11167.85
2019-06-22 17:30	11167.89
2019-06-22 17:45	11167.94
2019-06-22 18:00	11167.97
2019-06-22 18:15	11168.01
2019-06-22 18:30	11168.06
2019-06-22 18:45	11168.09
2019-06-22 19:00	11168.23
2019-06-22 19:15	11168.28
2019-06-22 19:30	11168.33
2019-06-22 19:45	11168.39
2019-06-22 20:00	11168.44
2019-06-22 20:15	11168.50
2019-06-22 20:30	11168.56
2019-06-22 20:45	11168.60
2019-06-22 21:00	11168.65
2019-06-22 21:15	11168.69
2019-06-22 21:30	11168.73
2019-06-22 21:45	11168.78
2019-06-22 22:00	11168.94
2019-06-22 22:15	11169.11
2019-06-22 22:30	11169.29
2019-06-22 22:45	11169.44
2019-06-22 23:00	11169.54
2019-06-22 23:15	11169.58
2019-06-22 23:30	11169.60
2019-06-22 23:45	11169.65
2019-06-23 00:00	11169.68
2019-06-23 00:15	11169.71
2019-06-23 00:30	11169.75
2019-06-23 00:45	11169.77
2019-06-23 01:00	11169.78
2019-06-23 01:15	11169.81
2019-06-23 01:30	11169.82
2019-06-23 01:45	11169.83
2019-06-23 02:00	11169.86
2019-06-23 02:15	11169.87
2019-06-23 02:30	11169.88
2019-06-23 02:45	11169.91
2019-06-23 03:00	11169.93
2019-06-23 03:15	11169.95
2019-06-23 03:30	11169.98
2019-06-23 03:45	11169.99
2019-06-23 04:00	11170.00
2019-06-23 04:15	11170.03
2019-06-23 04:30	11170.05
2019-06-23 04:45	11170.06
2019-06-23 05:00	11170.08
2019-06-23 05:15	11170.10
2019-06-23 05:30	11170.11
2019-06-23 05:45	11170.12
2019-06-23 06:00	11170.15
2019-06-23 06:15	11170.17
2019-06-23 06:30	11170.18
2019-06-23 06:45	11170.19
2019-06-23 07:00	11170.22
2019-06-23 07:15	11170.24
2019-06-23 07:30	11170.25
2019-06-23 07:45	11170.26
2019-06-23 08:00	11170.37
2019-06-23 08:15	11170.40
2019-06-23 08:30	11170.43
2019-06-23 08:45	11170.47
2019-06-23 09:00	11170.49
2019-06-23 09:15	11170.51
2019-06-23 09:30	11170.53
2019-06-23 09:45	11170.55
2019-06-23 10:00	11170.56
2019-06-23 10:15	11170.58
2019-06-23 10:30	11170.62
2019-06-23 10:45	11170.64
2019-06-23 11:00	11170.65
2019-06-23 11:15	11170.69
2019-06-23 11:30	11170.73
2019-06-23 11:45	11170.82
2019-06-23 12:00	11170.90
2019-06-23 12:15	11170.95
2019-06-23 12:30	11170.97
2019-06-23 12:45	11171.00
2019-06-23 13:00	11171.04
2019-06-23 13:15	11171.06
2019-06-23 13:30	11171.11
2019-06-23 13:45	11171.13
2019-06-23 14:00	11171.16
2019-06-23 14:15	11171.27
2019-06-23 14:30	11171.30
2019-06-23 14:45	11171.33
2019-06-23 15:00	11171.37
2019-06-23 15:15	11171.39
2019-06-23 15:30	11171.44
2019-06-23 15:45	11171.47
2019-06-23 16:00	11171.49
2019-06-23 16:15	11171.54
2019-06-23 16:30	11171.55
2019-06-23 16:45	11171.57
2019-06-23 17:00	11171.60
2019-06-23 17:15	11171.65
2019-06-23 17:30	11171.69
2019-06-23 17:45	11171.73
2019-06-23 18:00	11171.76
2019-06-23 18:15	11171.81
2019-06-23 18:30	11171.85
2019-06-23 18:45	11171.88
2019-06-23 19:00	11171.93
2019-06-23 19:15	11171.97
2019-06-23 19:30	11172.00
2019-06-23 19:45	11172.05
2019-06-23 20:00	11172.09
2019-06-23 20:15	11172.13
2019-06-23 20:30	11172.21
2019-06-23 20:45	11172.28
2019-06-23 21:00	11172.30
2019-06-23 21:15	11172.34
2019-06-23 21:30	11172.37
2019-06-23 21:45	11172.40
2019-06-23 22:00	11172.45
2019-06-23 22:15	11172.50
2019-06-23 22:30	11172.57
2019-06-23 22:45	11172.62
2019-06-23 23:00	11172.67
2019-06-23 23:15	11172.76
2019-06-23 23:30	11172.80
2019-06-23 23:45	11172.83
2019-06-24 00:00	11172.85
2019-06-24 00:15	11172.85
2019-06-24 00:30	11172.88
2019-06-24 00:45	11172.90
2019-06-24 01:00	11172.91
2019-06-24 01:15	11172.94
2019-06-24 01:30	11172.95
2019-06-24 01:45	11172.96
2019-06-24 02:00	11172.99
2019-06-24 02:15	11173.00
2019-06-24 02:30	11173.02
2019-06-24 02:45	11173.04
2019-06-24 03:00	11173.05
2019-06-24 03:15	11173.08
2019-06-24 03:30	11173.10
2019-06-24 03:45	11173.11
2019-06-24 04:00	11173.13
2019-06-24 04:15	11173.15
2019-06-24 04:30	11173.16
2019-06-24 04:45	11173.18
2019-06-24 05:00	11173.21
2019-06-24 05:15	11173.22
2019-06-24 05:30	11173.24
2019-06-24 05:45	11173.26
2019-06-24 06:00	11173.27
2019-06-24 06:15	11173.29
2019-06-24 06:30	11173.32
2019-06-24 06:45	11173.33
2019-06-24 07:00	11173.34
2019-06-24 07:15	11173.37
2019-06-24 07:30	11173.39
2019-06-24 07:45	11173.48
2019-06-24 08:00	11173.53
2019-06-24 08:15	11173.55
2019-06-24 08:30	11173.57
2019-06-24 08:45	11173.60
2019-06-24 09:00	11173.62
2019-06-24 09:15	11173.66
2019-06-24 09:30	11173.73
2019-06-24 09:45	11173.78
2019-06-24 10:00	11173.81
2019-06-24 10:15	11173.87
2019-06-24 10:30	11173.90
2019-06-24 10:45	11173.94
2019-06-24 11:00	11174.00
2019-06-24 11:15	11174.03
2019-06-24 11:30	11174.07
2019-06-24 11:45	11174.11
2019-06-24 12:00	11174.12
2019-06-24 12:15	11174.14
2019-06-24 12:30	11174.17
2019-06-24 12:45	11174.18
2019-06-24 13:00	11174.19
2019-06-24 13:15	11174.22
2019-06-24 13:30	11174.24
2019-06-24 13:45	11174.25
2019-06-24 14:00	11174.28
2019-06-24 14:15	11174.31
2019-06-24 14:30	11174.40
2019-06-24 14:45	11174.45
2019-06-24 15:00	11174.49
2019-06-24 15:15	11174.54
2019-06-24 15:30	11174.58
2019-06-24 15:45	11174.64
2019-06-24 16:00	11174.69
2019-06-24 16:15	11174.77
2019-06-24 16:30	11174.89
2019-06-24 16:45	11175.00
2019-06-24 17:00	11175.12
2019-06-24 17:15	11175.24
2019-06-24 17:30	11175.28
2019-06-24 17:45	11175.32
2019-06-24 18:00	11175.35
2019-06-24 18:15	11175.47
2019-06-24 18:30	11175.56
2019-06-24 18:45	11175.60
2019-06-24 19:00	11175.61
2019-06-24 19:15	11175.64
2019-06-24 19:30	11175.66
2019-06-24 19:45	11175.67
2019-06-24 20:00	11175.76
2019-06-24 20:15	11175.86
2019-06-24 20:30	11176.14
2019-06-24 20:45	11176.49
2019-06-24 21:00	11176.72
2019-06-24 21:15	11176.89
2019-06-24 21:30	11176.99
2019-06-24 21:45	11177.03
2019-06-24 22:00	11177.05
2019-06-24 22:15	11177.10
2019-06-24 22:30	11177.15
2019-06-24 22:45	11177.19
2019-06-24 23:00	11177.24
2019-06-24 23:15	11177.28
2019-06-24 23:30	11177.33
2019-06-24 23:45	11177.36
2019-06-25 00:00	11177.38
2019-06-25 00:15	11177.41
2019-06-25 00:30	11177.42
2019-06-25 00:45	11177.45
2019-06-25 01:00	11177.46
2019-06-25 01:15	11177.48
2019-06-25 01:30	11177.51
2019-06-25 01:45	11177.52
2019-06-25 02:00	11177.54
2019-06-25 02:15	11177.56
2019-06-25 02:30	11177.57
2019-06-25 02:45	11177.60
2019-06-25 03:00	11177.61
2019-06-25 03:15	11177.63
2019-06-25 03:30	11177.65
2019-06-25 03:45	11177.66
2019-06-25 04:00	11177.69
2019-06-25 04:15	11177.70
2019-06-25 04:30	11177.71
2019-06-25 04:45	11177.74
2019-06-25 05:00	11177.75
2019-06-25 05:15	11177.77
2019-06-25 05:30	11177.80
2019-06-25 05:45	11177.82
2019-06-25 06:00	11177.85
2019-06-25 06:15	11177.88
2019-06-25 06:30	11177.90
2019-06-25 06:45	11177.93
2019-06-25 07:00	11177.96
2019-06-25 07:15	11177.98
2019-06-25 07:30	11178.01
2019-06-25 07:45	11178.04
2019-06-25 08:00	11178.06
2019-06-25 08:15	11178.09
2019-06-25 08:30	11178.17
2019-06-25 08:45	11178.27
2019-06-25 09:00	11178.33
2019-06-25 09:15	11178.36
2019-06-25 09:30	11178.41
2019-06-25 09:45	11178.45
2019-06-25 10:00	11178.48
2019-06-25 10:15	11178.52
2019-06-25 10:30	11178.55
2019-06-25 10:45	11178.59
2019-06-25 11:00	11178.61
2019-06-25 11:15	11178.63
2019-06-25 11:30	11178.66
2019-06-25 11:45	11178.67
2019-06-25 12:00	11178.69
2019-06-25 12:15	11178.71
2019-06-25 12:30	11178.72
2019-06-25 12:45	11178.75
2019-06-25 13:00	11178.87
2019-06-25 13:15	11178.91
2019-06-25 13:30	11178.99
2019-06-25 13:45	11179.03
2019-06-25 14:00	11179.10
2019-06-25 14:15	11179.15
2019-06-25 14:30	11179.21
2019-06-25 14:45	11179.26
2019-06-25 15:00	11179.30
2019-06-25 15:15	11179.39
2019-06-25 15:30	11179.43
2019-06-25 15:45	11179.48
2019-06-25 16:00	11179.52
2019-06-25 16:15	11179.56
2019-06-25 16:30	11179.60
2019-06-25 16:45	11179.64
2019-06-25 17:00	11179.69
2019-06-25 17:15	11179.72
2019-06-25 17:30	11179.77
2019-06-25 17:45	11179.81
2019-06-25 18:00	11179.85
2019-06-25 18:15	11179.90
2019-06-25 18:30	11179.93
2019-06-25 18:45	11179.98
2019-06-25 19:00	11180.01
2019-06-25 19:15	11180.05
2019-06-25 19:30	11180.10
2019-06-25 19:45	11180.13
2019-06-25 20:00	11180.18
2019-06-25 20:15	11180.22
2019-06-25 20:30	11180.30
2019-06-25 20:45	11180.35
2019-06-25 21:00	11180.38
2019-06-25 21:15	11180.43
2019-06-25 21:30	11180.47
2019-06-25 21:45	11180.51
2019-06-25 22:00	11180.56
2019-06-25 22:15	11180.61
2019-06-25 22:30	11180.68
2019-06-25 22:45	11180.72
2019-06-25 23:00	11180.78
2019-06-25 23:15	11180.81
2019-06-25 23:30	11180.85
2019-06-25 23:45	11180.90
2019-06-26 00:00	11180.92
2019-06-26 00:15	11180.97
2019-06-26 00:30	11180.99
2019-06-26 00:45	11181.01
2019-06-26 01:00	11181.03
2019-06-26 01:15	11181.04
2019-06-26 01:30	11181.07
2019-06-26 01:45	11181.09
2019-06-26 02:00	11181.11
2019-06-26 02:15	11181.13
2019-06-26 02:30	11181.14
2019-06-26 02:45	11181.17
2019-06-26 03:00	11181.19
2019-06-26 03:15	11181.20
2019-06-26 03:30	11181.23
2019-06-26 03:45	11181.24
2019-06-26 04:00	11181.27
2019-06-26 04:15	11181.28
2019-06-26 04:30	11181.30
2019-06-26 04:45	11181.33
2019-06-26 05:00	11181.34
2019-06-26 05:15	11181.36
2019-06-26 05:30	11181.38
2019-06-26 05:45	11181.39
2019-06-26 06:00	11181.42
2019-06-26 06:15	11181.44
2019-06-26 06:30	11181.45
2019-06-26 06:45	11181.48
2019-06-26 07:00	11181.49
2019-06-26 07:15	11181.51
2019-06-26 07:30	11181.54
2019-06-26 07:45	11181.55
2019-06-26 08:00	11181.58
2019-06-26 08:15	11181.70
2019-06-26 08:30	11181.72
2019-06-26 08:45	11181.75
2019-06-26 09:00	11181.77
2019-06-26 09:15	11181.80
2019-06-26 09:30	11181.83
2019-06-26 09:45	11181.85
2019-06-26 10:00	11181.88
2019-06-26 10:15	11181.89
2019-06-26 10:30	11181.92
2019-06-26 10:45	11181.94
2019-06-26 11:00	11181.96
2019-06-26 11:15	11181.98
2019-06-26 11:30	11181.99
2019-06-26 11:45	11182.03
2019-06-26 12:00	11182.06
2019-06-26 12:15	11182.12
2019-06-26 12:30	11182.18
2019-06-26 12:45	11182.22
2019-06-26 13:00	11182.29
2019-06-26 13:15	11182.34
2019-06-26 13:30	11182.39
2019-06-26 13:45	11182.45
2019-06-26 14:00	11182.50
2019-06-26 14:15	11182.56
2019-06-26 14:30	11182.61
2019-06-26 14:45	11182.74
2019-06-26 15:00	11182.80
2019-06-26 15:15	11182.85
2019-06-26 15:30	11182.91
2019-06-26 15:45	11182.95
2019-06-26 16:00	11182.99
2019-06-26 16:15	11183.03
2019-06-26 16:30	11183.07
2019-06-26 16:45	11183.12
2019-06-26 17:00	11183.16
2019-06-26 17:15	11183.27
2019-06-26 17:30	11183.31
2019-06-26 17:45	11183.34
2019-06-26 18:00	11183.39
2019-06-26 18:15	11183.42
2019-06-26 18:30	11183.47
2019-06-26 18:45	11183.50
2019-06-26 19:00	11183.54
2019-06-26 19:15	11183.59
2019-06-26 19:30	11183.62
2019-06-26 19:45	11183.67
2019-06-26 20:00	11183.71
2019-06-26 20:15	11183.80
2019-06-26 20:30	11183.88
2019-06-26 20:45	11183.92
2019-06-26 21:00	11183.96
2019-06-26 21:15	11184.02
2019-06-26 21:30	11184.06
2019-06-26 21:45	11184.12
2019-06-26 22:00	11184.15
2019-06-26 22:15	11184.20
2019-06-26 22:30	11184.24
2019-06-26 22:45	11184.27
2019-06-26 23:00	11184.32
2019-06-26 23:15	11184.35
2019-06-26 23:30	11184.40
2019-06-26 23:45	11184.43
2019-06-27 00:00	11184.45
2019-06-27 00:15	11184.47
2019-06-27 00:30	11184.48
2019-06-27 00:45	11184.51
2019-06-27 01:00	11184.53
2019-06-27 01:15	11184.55
2019-06-27 01:30	11184.57
2019-06-27 01:45	11184.58
2019-06-27 02:00	11184.61
2019-06-27 02:15	11184.62
2019-06-27 02:30	11184.64
2019-06-27 02:45	11184.67
2019-06-27 03:00	11184.68
2019-06-27 03:15	11184.70
2019-06-27 03:30	11184.72
2019-06-27 03:45	11184.74
2019-06-27 04:00	11184.78
2019-06-27 04:15	11184.80
2019-06-27 04:30	11184.83
2019-06-27 04:45	11184.85
2019-06-27 05:00	11184.86
2019-06-27 05:15	11184.89
2019-06-27 05:30	11184.90
2019-06-27 05:45	11184.92
2019-06-27 06:00	11184.94
2019-06-27 06:15	11184.95
2019-06-27 06:30	11184.98
2019-06-27 06:45	11184.99
2019-06-27 07:00	11185.01
2019-06-27 07:15	11185.04
2019-06-27 07:30	11185.08
2019-06-27 07:45	11185.12
2019-06-27 08:00	11185.15
2019-06-27 08:15	11185.17
2019-06-27 08:30	11185.20
2019-06-27 08:45	11185.22
2019-06-27 09:00	11185.25
2019-06-27 09:15	11185.28
2019-06-27 09:30	11185.30
2019-06-27 09:45	11185.34
2019-06-27 10:00	11185.37
2019-06-27 10:15	11185.40
2019-06-27 10:30	11185.44
2019-06-27 10:45	11185.46
2019-06-27 11:00	11185.49
2019-06-27 11:15	11185.51
2019-06-27 11:30	11185.55
2019-06-27 11:45	11185.60
2019-06-27 12:00	11185.90
2019-06-27 12:15	11185.97
2019-06-27 12:30	11186.08
2019-06-27 12:45	11186.13
2019-06-27 13:00	11186.21
2019-06-27 13:15	11186.25
2019-06-27 13:30	11186.27
2019-06-27 13:45	11186.30
2019-06-27 14:00	11186.32
2019-06-27 14:15	11186.37
2019-06-27 14:30	11186.41
2019-06-27 14:45	11186.45
2019-06-27 15:00	11186.49
2019-06-27 15:15	11186.55
2019-06-27 15:30	11186.59
2019-06-27 15:45	11186.61
2019-06-27 16:00	11186.66
2019-06-27 16:15	11186.70
2019-06-27 16:30	11186.75
2019-06-27 16:45	11186.79
2019-06-27 17:00	11186.83
2019-06-27 17:15	11186.88
2019-06-27 17:30	11186.91
2019-06-27 17:45	11186.97
2019-06-27 18:00	11187.00
2019-06-27 18:15	11187.17
2019-06-27 18:30	11187.37
2019-06-27 18:45	11187.47
2019-06-27 19:00	11187.51
2019-06-27 19:15	11187.57
2019-06-27 19:30	11187.62
2019-06-27 19:45	11187.68
2019-06-27 20:00	11187.73
2019-06-27 20:15	11187.85
2019-06-27 20:30	11187.92
2019-06-27 20:45	11187.98
2019-06-27 21:00	11188.04
2019-06-27 21:15	11188.08
2019-06-27 21:30	11188.15
2019-06-27 21:45	11188.19
2019-06-27 22:00	11188.26
2019-06-27 22:15	11188.32
2019-06-27 22:30	11188.37
2019-06-27 22:45	11188.42
2019-06-27 23:00	11188.46
2019-06-27 23:15	11188.51
2019-06-27 23:30	11188.55
2019-06-27 23:45	11188.60
2019-06-28 00:00	11188.65
2019-06-28 00:15	11188.68
2019-06-28 00:30	11188.73
2019-06-28 00:45	11188.74
2019-06-28 01:00	11188.76
2019-06-28 01:15	11188.79
2019-06-28 01:30	11188.80
2019-06-28 01:45	11188.83
2019-06-28 02:00	11188.84
2019-06-28 02:15	11188.85
2019-06-28 02:30	11188.88
2019-06-28 02:45	11188.89
2019-06-28 03:00	11188.91
2019-06-28 03:15	11188.93
2019-06-28 03:30	11188.94
2019-06-28 03:45	11188.97
2019-06-28 04:00	11188.99
2019-06-28 04:15	11189.00
2019-06-28 04:30	11189.03
2019-06-28 04:45	11189.04
2019-06-28 05:00	11189.05
2019-06-28 05:15	11189.08
2019-06-28 05:30	11189.09
2019-06-28 05:45	11189.10
2019-06-28 06:00	11189.14
2019-06-28 06:15	11189.15
2019-06-28 06:30	11189.16
2019-06-28 06:45	11189.19
2019-06-28 07:00	11189.21
2019-06-28 07:15	11189.22
2019-06-28 07:30	11189.24
2019-06-28 07:45	11189.27
2019-06-28 08:00	11189.28
2019-06-28 08:15	11189.34
2019-06-28 08:30	11189.39
2019-06-28 08:45	11189.42
2019-06-28 09:00	11189.43
2019-06-28 09:15	11189.47
2019-06-28 09:30	11189.50
2019-06-28 09:45	11189.53
2019-06-28 10:00	11189.58
2019-06-28 10:15	11189.62
2019-06-28 10:30	11189.65
2019-06-28 10:45	11189.70
2019-06-28 11:00	11189.74
2019-06-28 11:15	11189.77
2019-06-28 11:30	11189.82
2019-06-28 11:45	11189.85
2019-06-28 12:00	11190.00
2019-06-28 12:15	11190.07
2019-06-28 12:30	11190.12
2019-06-28 12:45	11190.18
2019-06-28 13:00	11190.25
2019-06-28 13:15	11190.28
2019-06-28 13:30	11190.31
2019-06-28 13:45	11190.32
2019-06-28 14:00	11190.34
2019-06-28 14:15	11190.36
2019-06-28 14:30	11190.37
2019-06-28 14:45	11190.40
2019-06-28 15:00	11190.41
2019-06-28 15:15	11190.43
2019-06-28 15:30	11190.46
2019-06-28 15:45	11190.46
2019-06-28 16:00	11190.55
2019-06-28 16:15	11190.58
2019-06-28 16:30	11190.62
2019-06-28 16:45	11190.68
2019-06-28 17:00	11190.72
2019-06-28 17:15	11190.75
2019-06-28 17:30	11190.81
2019-06-28 17:45	11190.84
2019-06-28 18:00	11190.88
2019-06-28 18:15	11190.94
2019-06-28 18:30	11191.00
2019-06-28 18:45	11191.06
2019-06-28 19:00	11191.09
2019-06-28 19:15	11191.13
2019-06-28 19:30	11191.18
2019-06-28 19:45	11191.21
2019-06-28 20:00	11191.26
2019-06-28 20:15	11191.30
2019-06-28 20:30	11191.34
2019-06-28 20:45	11191.39
2019-06-28 21:00	11191.42
2019-06-28 21:15	11191.46
2019-06-28 21:30	11191.51
2019-06-28 21:45	11191.55
2019-06-28 22:00	11191.68
2019-06-28 22:15	11191.74
2019-06-28 22:30	11191.78
2019-06-28 22:45	11191.85
2019-06-28 23:00	11191.89
2019-06-28 23:15	11191.94
2019-06-28 23:30	11191.99
2019-06-28 23:45	11192.02
2019-06-29 00:00	11192.04
2019-06-29 00:15	11192.06
2019-06-29 00:30	11192.07
2019-06-29 00:45	11192.10
2019-06-29 01:00	11192.12
2019-06-29 01:15	11192.13
2019-06-29 01:30	11192.16
2019-06-29 01:45	11192.17
2019-06-29 02:00	11192.18
2019-06-29 02:15	11192.21
2019-06-29 02:30	11192.22
2019-06-29 02:45	11192.24
2019-06-29 03:00	11192.27
2019-06-29 03:15	11192.28
2019-06-29 03:30	11192.30
2019-06-29 03:45	11192.32
2019-06-29 04:00	11192.33
2019-06-29 04:15	11192.35
2019-06-29 04:30	11192.38
2019-06-29 04:45	11192.39
2019-06-29 05:00	11192.41
2019-06-29 05:15	11192.43
2019-06-29 05:30	11192.44
2019-06-29 05:45	11192.46
2019-06-29 06:00	11192.49
2019-06-29 06:15	11192.50
2019-06-29 06:30	11192.51
2019-06-29 06:45	11192.53
2019-06-29 07:00	11192.56
2019-06-29 07:15	11192.57
2019-06-29 07:30	11192.58
2019-06-29 07:45	11192.61
2019-06-29 08:00	11192.65
2019-06-29 08:15	11192.71
2019-06-29 08:30	11192.74
2019-06-29 08:45	11192.79
2019-06-29 09:00	11192.81
2019-06-29 09:15	11192.84
2019-06-29 09:30	11192.88
2019-06-29 09:45	11192.91
2019-06-29 10:00	11192.95
2019-06-29 10:15	11192.99
2019-06-29 10:30	11193.02
2019-06-29 10:45	11193.06
2019-06-29 11:00	11193.11
2019-06-29 11:15	11193.14
2019-06-29 11:30	11193.17
2019-06-29 11:45	11193.20
2019-06-29 12:00	11193.21
2019-06-29 12:15	11193.22
2019-06-29 12:30	11193.25
2019-06-29 12:45	11193.26
2019-06-29 13:00	11193.27
2019-06-29 13:15	11193.30
2019-06-29 13:30	11193.31
2019-06-29 13:45	11193.33
2019-06-29 14:00	11193.36
2019-06-29 14:15	11193.38
2019-06-29 14:30	11193.43
2019-06-29 14:45	11193.49
2019-06-29 15:00	11193.58
2019-06-29 15:15	11193.65
2019-06-29 15:30	11193.70
2019-06-29 15:45	11193.74
2019-06-29 16:00	11193.79
2019-06-29 16:15	11193.82
2019-06-29 16:30	11193.86
2019-06-29 16:45	11194.01
2019-06-29 17:00	11194.04
2019-06-29 17:15	11194.09
2019-06-29 17:30	11194.13
2019-06-29 17:45	11194.17
2019-06-29 18:00	11194.22
2019-06-29 18:15	11194.25
2019-06-29 18:30	11194.35
2019-06-29 18:45	11194.40
2019-06-29 19:00	11194.45
2019-06-29 19:15	11194.51
2019-06-29 19:30	11194.54
2019-06-29 19:45	11194.58
2019-06-29 20:00	11194.63
2019-06-29 20:15	11194.66
2019-06-29 20:30	11194.71
2019-06-29 20:45	11194.75
2019-06-29 21:00	11194.79
2019-06-29 21:15	11194.92
2019-06-29 21:30	11194.96
2019-06-29 21:45	11194.99
2019-06-29 22:00	11195.04
2019-06-29 22:15	11195.07
2019-06-29 22:30	11195.12
2019-06-29 22:45	11195.16
2019-06-29 23:00	11195.21
2019-06-29 23:15	11195.26
2019-06-29 23:30	11195.30
2019-06-29 23:45	11195.37
2019-06-30 00:00	11195.40
2019-06-30 00:15	11195.45
2019-06-30 00:30	11195.49
2019-06-30 00:45	11195.52
2019-06-30 01:00	11195.56
2019-06-30 01:15	11195.59
2019-06-30 01:30	11195.62
2019-06-30 01:45	11195.64
2019-06-30 02:00	11195.65
2019-06-30 02:15	11195.68
2019-06-30 02:30	11195.69
2019-06-30 02:45	11195.70
2019-06-30 03:00	11195.73
2019-06-30 03:15	11195.74
2019-06-30 03:30	11195.76
2019-06-30 03:45	11195.78
2019-06-30 04:00	11195.79
2019-06-30 04:15	11195.82
2019-06-30 04:30	11195.83
2019-06-30 04:45	11195.85
2019-06-30 05:00	11195.88
2019-06-30 05:15	11195.89
2019-06-30 05:30	11195.91
2019-06-30 05:45	11195.93
2019-06-30 06:00	11195.94
2019-06-30 06:15	11195.97
2019-06-30 06:30	11195.99
2019-06-30 06:45	11196.00
2019-06-30 07:00	11196.03
2019-06-30 07:15	11196.04
2019-06-30 07:30	11196.06
2019-06-30 07:45	11196.08
2019-06-30 08:00	11196.16
2019-06-30 08:15	11196.19
2019-06-30 08:30	11196.24
2019-06-30 08:45	11196.27
2019-06-30 09:00	11196.31
2019-06-30 09:15	11196.55
2019-06-30 09:30	11196.58
2019-06-30 09:45	11196.61
2019-06-30 10:00	11196.63
2019-06-30 10:15	11196.67
2019-06-30 10:30	11196.68
2019-06-30 10:45	11197.02
2019-06-30 11:00	11197.12
2019-06-30 11:15	11197.13
2019-06-30 11:30	11197.15
2019-06-30 11:45	11197.19
2019-06-30 12:00	11197.22
2019-06-30 12:15	11197.27
2019-06-30 12:30	11197.30
2019-06-30 12:45	11197.33
2019-06-30 13:00	11197.38
2019-06-30 13:15	11197.40
2019-06-30 13:30	11197.44
2019-06-30 13:45	11197.48
2019-06-30 14:00	11197.63
2019-06-30 14:15	11197.68
2019-06-30 14:30	11197.73
2019-06-30 14:45	11197.78
2019-06-30 15:00	11197.82
2019-06-30 15:15	11197.89
2019-06-30 15:30	11197.94
2019-06-30 15:45	11197.97
2019-06-30 16:00	11198.00
2019-06-30 16:15	11198.04
2019-06-30 16:30	11198.07
2019-06-30 16:45	11198.12
2019-06-30 17:00	11198.15
2019-06-30 17:15	11198.19
2019-06-30 17:30	11198.24
2019-06-30 17:45	11198.27
2019-06-30 18:00	11198.32
2019-06-30 18:15	11198.39
2019-06-30 18:30	11198.46
2019-06-30 18:45	11198.52
2019-06-30 19:00	11198.55
2019-06-30 19:15	11198.61
2019-06-30 19:30	11198.64
2019-06-30 19:45	11198.68
2019-06-30 20:00	11198.73
2019-06-30 20:15	11198.76
2019-06-30 20:30	11198.81
2019-06-30 20:45	11198.85
2019-06-30 21:00	11198.88
2019-06-30 21:15	11198.94
2019-06-30 21:30	11198.97
2019-06-30 21:45	11199.01
2019-06-30 22:00	11199.06
2019-06-30 22:15	11199.09
2019-06-30 22:30	11199.14
2019-06-30 22:45	11199.27
2019-06-30 23:00	11199.32
2019-06-30 23:15	11199.44
2019-06-30 23:30	11199.49
2019-06-30 23:45	11199.53
2019-07-01 00:00	11199.58
2019-07-01 00:15	11199.61
2019-07-01 00:30	11199.65
2019-07-01 00:45	11199.69
2019-07-01 01:00	11199.72
2019-07-01 01:15	11199.77
2019-07-01 01:30	11199.80
2019-07-01 01:45	11199.84
2019-07-01 02:00	11199.88
2019-07-01 02:15	11199.91
2019-07-01 02:30	11199.95
2019-07-01 02:45	11199.99
2019-07-01 03:00	11200.02
2019-07-01 03:15	11200.07
2019-07-01 03:30	11200.10
2019-07-01 03:45	11200.11
2019-07-01 04:00	11200.14
2019-07-01 04:15	11200.15
2019-07-01 04:30	11200.17
2019-07-01 04:45	11200.19
2019-07-01 05:00	11200.20
2019-07-01 05:15	11200.23
2019-07-01 05:30	11200.25
2019-07-01 05:45	11200.26
2019-07-01 06:00	11200.28
2019-07-01 06:15	11200.30
2019-07-01 06:30	11200.31
2019-07-01 06:45	11200.34
2019-07-01 07:00	11200.36
2019-07-01 07:15	11200.37
2019-07-01 07:30	11200.46
2019-07-01 07:45	11200.51
2019-07-01 08:00	11200.54
2019-07-01 08:15	11200.58
2019-07-01 08:30	11200.59
2019-07-01 08:45	11200.63
2019-07-01 09:00	11200.66
2019-07-01 09:15	11200.68
2019-07-01 09:30	11200.72
2019-07-01 09:45	11200.74
2019-07-01 10:00	11200.78
2019-07-01 10:15	11200.80
2019-07-01 10:30	11200.82
2019-07-01 10:45	11200.85
2019-07-01 11:00	11200.88
2019-07-01 11:15	11200.90
2019-07-01 11:30	11200.93
2019-07-01 11:45	11200.94
2019-07-01 12:00	11201.13
2019-07-01 12:15	11201.16
2019-07-01 12:30	11201.21
2019-07-01 12:45	11201.26
2019-07-01 13:00	11201.28
2019-07-01 13:15	11201.31
2019-07-01 13:30	11201.34
2019-07-01 13:45	11201.37
2019-07-01 14:00	11201.42
2019-07-01 14:15	11201.45
2019-07-01 14:30	11201.50
2019-07-01 14:45	11201.56
2019-07-01 15:00	11201.61
2019-07-01 15:15	11201.67
2019-07-01 15:30	11201.72
2019-07-01 15:45	11201.77
2019-07-01 16:00	11201.83
2019-07-01 16:15	11201.88
2019-07-01 16:30	11201.94
2019-07-01 16:45	11201.99
2019-07-01 17:00	11202.08
2019-07-01 17:15	11202.13
2019-07-01 17:30	11202.18
2019-07-01 17:45	11202.25
2019-07-01 18:00	11202.28
2019-07-01 18:15	11202.32
2019-07-01 18:30	11202.36
2019-07-01 18:45	11202.40
2019-07-01 19:00	11202.45
2019-07-01 19:15	11202.48
2019-07-01 19:30	11202.53
2019-07-01 19:45	11202.57
2019-07-01 20:00	11202.61
2019-07-01 20:15	11202.66
2019-07-01 20:30	11202.69
2019-07-01 20:45	11202.74
2019-07-01 21:00	11202.78
2019-07-01 21:15	11202.81
2019-07-01 21:30	11202.93
2019-07-01 21:45	11202.98
2019-07-01 22:00	11203.02
2019-07-01 22:15	11203.06
2019-07-01 22:30	11203.09
2019-07-01 22:45	11203.14
2019-07-01 23:00	11203.17
2019-07-01 23:15	11203.21
2019-07-01 23:30	11203.26
2019-07-01 23:45	11203.31
2019-07-02 00:00	11203.36
2019-07-02 00:15	11203.37
2019-07-02 00:30	11203.40
2019-07-02 00:45	11203.41
2019-07-02 01:00	11203.44
2019-07-02 01:15	11203.46
2019-07-02 01:30	11203.47
2019-07-02 01:45	11203.50
2019-07-02 02:00	11203.51
2019-07-02 02:15	11203.54
2019-07-02 02:30	11203.55
2019-07-02 02:45	11203.57
2019-07-02 03:00	11203.59
2019-07-02 03:15	11203.60
2019-07-02 03:30	11203.64
2019-07-02 03:45	11203.65
2019-07-02 04:00	11203.67
2019-07-02 04:15	11203.69
2019-07-02 04:30	11203.70
2019-07-02 04:45	11203.73
2019-07-02 05:00	11203.74
2019-07-02 05:15	11203.77
2019-07-02 05:30	11203.79
2019-07-02 05:45	11203.80
2019-07-02 06:00	11203.83
2019-07-02 06:15	11203.84
2019-07-02 06:30	11203.86
2019-07-02 06:45	11203.89
2019-07-02 07:00	11203.90
2019-07-02 07:15	11203.92
2019-07-02 07:30	11203.96
2019-07-02 07:45	11204.03
2019-07-02 08:00	11204.06
2019-07-02 08:15	11204.08
2019-07-02 08:30	11204.10
2019-07-02 08:45	11204.14
2019-07-02 09:00	11204.16
2019-07-02 09:15	11204.18
2019-07-02 09:30	11204.20
2019-07-02 09:45	11204.21
2019-07-02 10:00	11204.23
2019-07-02 10:15	11204.25
2019-07-02 10:30	11204.26
2019-07-02 10:45	11204.30
2019-07-02 11:00	11204.33
2019-07-02 11:15	11204.38
2019-07-02 11:30	11204.44
2019-07-02 11:45	11204.49
2019-07-02 12:00	11204.54
2019-07-02 12:15	11204.60
2019-07-02 12:30	11204.65
2019-07-02 12:45	11204.69
2019-07-02 13:00	11204.73
2019-07-02 13:15	11204.90
2019-07-02 13:30	11204.96
2019-07-02 13:45	11205.06
2019-07-02 14:00	11205.11
2019-07-02 14:15	11205.15
2019-07-02 14:30	11205.17
2019-07-02 14:45	11205.22
2019-07-02 15:00	11205.24
2019-07-02 15:15	11205.32
2019-07-02 15:30	11205.38
2019-07-02 15:45	11205.42
2019-07-02 16:00	11205.49
2019-07-02 16:15	11205.54
2019-07-02 16:30	11205.57
2019-07-02 16:45	11205.63
2019-07-02 17:00	11205.66
2019-07-02 17:15	11205.69
2019-07-02 17:30	11205.72
2019-07-02 17:45	11205.77
2019-07-02 18:00	11205.82
2019-07-02 18:15	11205.86
2019-07-02 18:30	11205.90
2019-07-02 18:45	11205.95
2019-07-02 19:00	11205.98
2019-07-02 19:15	11206.02
2019-07-02 19:30	11206.07
2019-07-02 19:45	11206.10
2019-07-02 20:00	11206.14
2019-07-02 20:15	11206.18
2019-07-02 20:30	11206.21
2019-07-02 20:45	11206.38
2019-07-02 21:00	11206.43
2019-07-02 21:15	11206.49
2019-07-02 21:30	11206.55
2019-07-02 21:45	11206.59
2019-07-02 22:00	11206.63
2019-07-02 22:15	11206.67
2019-07-02 22:30	11206.71
2019-07-02 22:45	11206.75
2019-07-02 23:00	11206.78
2019-07-02 23:15	11206.83
2019-07-02 23:30	11206.86
2019-07-02 23:45	11206.89
2019-07-03 00:00	11206.94
2019-07-03 00:15	11206.98
2019-07-03 00:30	11207.02
2019-07-03 00:45	11207.06
2019-07-03 01:00	11207.09
2019-07-03 01:15	11207.14
2019-07-03 01:30	11207.17
2019-07-03 01:45	11207.21
2019-07-03 02:00	11207.25
2019-07-03 02:15	11207.28
2019-07-03 02:30	11207.33
2019-07-03 02:45	11207.35
2019-07-03 03:00	11207.36
2019-07-03 03:15	11207.40
2019-07-03 03:30	11207.41
2019-07-03 03:45	11207.42
2019-07-03 04:00	11207.45
2019-07-03 04:15	11207.46
2019-07-03 04:30	11207.48
2019-07-03 04:45	11207.51
2019-07-03 05:00	11207.52
2019-07-03 05:15	11207.54
2019-07-03 05:30	11207.57
2019-07-03 05:45	11207.58
2019-07-03 06:00	11207.60
2019-07-03 06:15	11207.62
2019-07-03 06:30	11207.63
2019-07-03 06:45	11207.65
2019-07-03 07:00	11207.68
2019-07-03 07:15	11207.69
2019-07-03 07:30	11207.70
2019-07-03 07:45	11207.73
2019-07-03 08:00	11207.74
2019-07-03 08:15	11207.84
2019-07-03 08:30	11207.88
2019-07-03 08:45	11207.91
2019-07-03 09:00	11207.94
2019-07-03 09:15	11207.98
2019-07-03 09:30	11208.00
2019-07-03 09:45	11208.02
2019-07-03 10:00	11208.06
2019-07-03 10:15	11208.09
2019-07-03 10:30	11208.12
2019-07-03 10:45	11208.16
2019-07-03 11:00	11208.18
2019-07-03 11:15	11208.21
2019-07-03 11:30	11208.25
2019-07-03 11:45	11208.28
2019-07-03 12:00	11208.30
2019-07-03 12:15	11208.41
2019-07-03 12:30	11208.43
2019-07-03 12:45	11208.49
2019-07-03 13:00	11208.53
2019-07-03 13:15	11208.56
2019-07-03 13:30	11208.58
2019-07-03 13:45	11208.65
2019-07-03 14:00	11208.67
2019-07-03 14:15	11208.70
2019-07-03 14:30	11208.74
2019-07-03 14:45	11208.76
2019-07-03 15:00	11208.78
2019-07-03 15:15	11208.80
2019-07-03 15:30	11208.82
2019-07-03 15:45	11208.86
2019-07-03 16:00	11208.90
2019-07-03 16:15	11208.93
2019-07-03 16:30	11208.98
2019-07-03 16:45	11209.02
2019-07-03 17:00	11209.05
2019-07-03 17:15	11209.10
2019-07-03 17:30	11209.14
2019-07-03 17:45	11209.18
2019-07-03 18:00	11209.29
2019-07-03 18:15	11209.37
2019-07-03 18:30	11209.39
2019-07-03 18:45	11209.43
2019-07-03 19:00	11209.58
2019-07-03 19:15	11209.60
2019-07-03 19:30	11209.65
2019-07-03 19:45	11209.69
2019-07-03 20:00	11209.75
2019-07-03 20:15	11209.84
2019-07-03 20:30	11209.88
2019-07-03 20:45	11209.92
2019-07-03 21:00	11209.95
2019-07-03 21:15	11209.98
2019-07-03 21:30	11210.03
2019-07-03 21:45	11210.06
2019-07-03 22:00	11210.09
2019-07-03 22:15	11210.15
2019-07-03 22:30	11210.18
2019-07-03 22:45	11210.22
2019-07-03 23:00	11210.26
2019-07-03 23:15	11210.28
2019-07-03 23:30	11210.33
2019-07-03 23:45	11210.36
2019-07-04 00:00	11210.37
2019-07-04 00:15	11210.39
2019-07-04 00:30	11210.41
2019-07-04 00:45	11210.42
2019-07-04 01:00	11210.45
2019-07-04 01:15	11210.46
2019-07-04 01:30	11210.47
2019-07-04 01:45	11210.50
2019-07-04 02:00	11210.51
2019-07-04 02:15	11210.53
2019-07-04 02:30	11210.58
2019-07-04 02:45	11210.61
2019-07-04 03:00	11210.63
2019-07-04 03:15	11210.65
2019-07-04 03:30	11210.66
2019-07-04 03:45	11210.68
2019-07-04 04:00	11210.70
2019-07-04 04:15	11210.71
2019-07-04 04:30	11210.73
2019-07-04 04:45	11210.76
2019-07-04 05:00	11210.77
2019-07-04 05:15	11210.78
2019-07-04 05:30	11210.81
2019-07-04 05:45	11210.82
2019-07-04 06:00	11210.84
2019-07-04 06:15	11210.87
2019-07-04 06:30	11210.88
2019-07-04 06:45	11210.89
2019-07-04 07:00	11210.91
2019-07-04 07:15	11210.94
2019-07-04 07:30	11210.95
2019-07-04 07:45	11210.96
2019-07-04 08:00	11211.03
2019-07-04 08:15	11211.07
2019-07-04 08:30	11211.10
2019-07-04 08:45	11211.13
2019-07-04 09:00	11211.16
2019-07-04 09:15	11211.18
2019-07-04 09:30	11211.22
2019-07-04 09:45	11211.26
2019-07-04 10:00	11211.28
2019-07-04 10:15	11211.30
2019-07-04 10:30	11211.33
2019-07-04 10:45	11211.34
2019-07-04 11:00	11211.35
2019-07-04 11:15	11211.38
2019-07-04 11:30	11211.39
2019-07-04 11:45	11211.40
2019-07-04 12:00	11211.43
2019-07-04 12:15	11211.44
2019-07-04 12:30	11211.45
2019-07-04 12:45	11211.48
2019-07-04 13:00	11211.50
2019-07-04 13:15	11211.51
2019-07-04 13:30	11211.53
2019-07-04 13:45	11211.55
2019-07-04 14:00	11211.56
2019-07-04 14:15	11211.58
2019-07-04 14:30	11211.60
2019-07-04 14:45	11211.61
2019-07-04 15:00	11211.63
2019-07-04 15:15	11211.65
2019-07-04 15:30	11211.66
2019-07-04 15:45	11211.68
2019-07-04 16:00	11211.71
2019-07-04 16:15	11211.72
2019-07-04 16:30	11211.73
2019-07-04 16:45	11211.76
2019-07-04 17:00	11211.89
2019-07-04 17:15	11211.91
2019-07-04 17:30	11211.99
2019-07-04 17:45	11212.02
2019-07-04 18:00	11212.04
2019-07-04 18:15	11212.09
2019-07-04 18:30	11212.13
2019-07-04 18:45	11212.17
2019-07-04 19:00	11212.22
2019-07-04 19:15	11212.26
2019-07-04 19:30	11212.29
2019-07-04 19:45	11212.34
2019-07-04 20:00	11212.38
2019-07-04 20:15	11212.41
2019-07-04 20:30	11212.46
2019-07-04 20:45	11212.50
2019-07-04 21:00	11212.54
2019-07-04 21:15	11212.61
2019-07-04 21:30	11212.67
2019-07-04 21:45	11212.70
2019-07-04 22:00	11212.75
2019-07-04 22:15	11212.80
2019-07-04 22:30	11212.83
2019-07-04 22:45	11212.88
2019-07-04 23:00	11212.92
2019-07-04 23:15	11212.95
2019-07-04 23:30	11213.00
2019-07-04 23:45	11213.04
2019-07-05 00:00	11213.07
2019-07-05 00:15	11213.11
2019-07-05 00:30	11213.15
2019-07-05 00:45	11213.18
2019-07-05 01:00	11213.23
2019-07-05 01:15	11213.26
2019-07-05 01:30	11213.27
2019-07-05 01:45	11213.30
2019-07-05 02:00	11213.32
2019-07-05 02:15	11213.33
2019-07-05 02:30	11213.36
2019-07-05 02:45	11213.37
2019-07-05 03:00	11213.38
2019-07-05 03:15	11213.41
2019-07-05 03:30	11213.43
2019-07-05 03:45	11213.44
2019-07-05 04:00	11213.46
2019-07-05 04:15	11213.49
2019-07-05 04:30	11213.50
2019-07-05 04:45	11213.51
2019-07-05 05:00	11213.54
2019-07-05 05:15	11213.56
2019-07-05 05:30	11213.57
2019-07-05 05:45	11213.58
2019-07-05 06:00	11213.61
2019-07-05 06:15	11213.63
2019-07-05 06:30	11213.64
2019-07-05 06:45	11213.66
2019-07-05 07:00	11213.69
2019-07-05 07:15	11213.70
2019-07-05 07:30	11213.71
2019-07-05 07:45	11213.74
2019-07-05 08:00	11213.86
2019-07-05 08:15	11213.88
2019-07-05 08:30	11213.89
2019-07-05 08:45	11213.93
2019-07-05 09:00	11213.95
2019-07-05 09:15	11213.97
2019-07-05 09:30	11214.00
2019-07-05 09:45	11214.04
2019-07-05 10:00	11214.07
2019-07-05 10:15	11214.10
2019-07-05 10:30	11214.15
2019-07-05 10:45	11214.18
2019-07-05 11:00	11214.21
2019-07-05 11:15	11214.25
2019-07-05 11:30	11214.29
2019-07-05 11:45	11214.32
2019-07-05 12:00	11214.35
2019-07-05 12:15	11214.40
2019-07-05 12:30	11214.43
2019-07-05 12:45	11214.51
2019-07-05 13:00	11214.58
2019-07-05 13:15	11214.62
2019-07-05 13:30	11214.65
2019-07-05 13:45	11214.70
2019-07-05 14:00	11214.74
2019-07-05 14:15	11214.75
2019-07-05 14:30	11214.78
2019-07-05 14:45	11214.80
2019-07-05 15:00	11214.81
2019-07-05 15:15	11214.84
2019-07-05 15:30	11214.85
2019-07-05 15:45	11214.86
2019-07-05 16:00	11214.89
2019-07-05 16:15	11214.91
2019-07-05 16:30	11214.92
2019-07-05 16:45	11214.94
2019-07-05 17:00	11215.00
2019-07-05 17:15	11215.02
2019-07-05 17:30	11215.06
2019-07-05 17:45	11215.11
2019-07-05 18:00	11215.14
2019-07-05 18:15	11215.18
2019-07-05 18:30	11215.23
2019-07-05 18:45	11215.27
2019-07-05 19:00	11215.31
2019-07-05 19:15	11215.36
2019-07-05 19:30	11215.39
2019-07-05 19:45	11215.42
2019-07-05 20:00	11215.48
2019-07-05 20:15	11215.52
2019-07-05 20:30	11215.64
2019-07-05 20:45	11215.70
2019-07-05 21:00	11215.73
2019-07-05 21:15	11215.76
2019-07-05 21:30	11215.81
2019-07-05 21:45	11215.83
2019-07-05 22:00	11215.88
2019-07-05 22:15	11215.93
2019-07-05 22:30	11215.98
2019-07-05 22:45	11216.06
2019-07-05 23:00	11216.12
2019-07-05 23:15	11216.18
2019-07-05 23:30	11216.25
2019-07-05 23:45	11216.31
2019-07-06 00:00	11216.37
2019-07-06 00:15	11216.44
2019-07-06 00:30	11216.47
2019-07-06 00:45	11216.52
2019-07-06 01:00	11216.56
2019-07-06 01:15	11216.57
2019-07-06 01:30	11216.60
2019-07-06 01:45	11216.61
2019-07-06 02:00	11216.63
2019-07-06 02:15	11216.66
2019-07-06 02:30	11216.67
2019-07-06 02:45	11216.69
2019-07-06 03:00	11216.71
2019-07-06 03:15	11216.72
2019-07-06 03:30	11216.75
2019-07-06 03:45	11216.77
2019-07-06 04:00	11216.78
2019-07-06 04:15	11216.80
2019-07-06 04:30	11216.82
2019-07-06 04:45	11216.83
2019-07-06 05:00	11216.86
2019-07-06 05:15	11216.87
2019-07-06 05:30	11216.88
2019-07-06 05:45	11216.91
2019-07-06 06:00	11216.92
2019-07-06 06:15	11216.94
2019-07-06 06:30	11216.97
2019-07-06 06:45	11216.98
2019-07-06 07:00	11216.99
2019-07-06 07:15	11217.02
2019-07-06 07:30	11217.03
2019-07-06 07:45	11217.05
2019-07-06 08:00	11217.08
2019-07-06 08:15	11217.09
2019-07-06 08:30	11217.10
2019-07-06 08:45	11217.13
2019-07-06 09:00	11217.20
2019-07-06 09:15	11217.24
2019-07-06 09:30	11217.27
2019-07-06 09:45	11217.29
2019-07-06 10:00	11217.33
2019-07-06 10:15	11217.36
2019-07-06 10:30	11217.40
2019-07-06 10:45	11217.44
2019-07-06 11:00	11217.46
2019-07-06 11:15	11217.50
2019-07-06 11:30	11217.53
2019-07-06 11:45	11217.55
2019-07-06 12:00	11217.57
2019-07-06 12:15	11217.60
2019-07-06 12:30	11217.64
2019-07-06 12:45	11217.71
2019-07-06 13:00	11217.76
2019-07-06 13:15	11217.82
2019-07-06 13:30	11217.87
2019-07-06 13:45	11217.91
2019-07-06 14:00	11218.03
2019-07-06 14:15	11218.10
2019-07-06 14:30	11218.13
2019-07-06 14:45	11218.16
2019-07-06 15:00	11218.20
2019-07-06 15:15	11218.21
2019-07-06 15:30	11218.23
2019-07-06 15:45	11218.25
2019-07-06 16:00	11218.26
2019-07-06 16:15	11218.29
2019-07-06 16:30	11218.32
2019-07-06 16:45	11218.35
2019-07-06 17:00	11218.39
2019-07-06 17:15	11218.42
2019-07-06 17:30	11218.45
2019-07-06 17:45	11218.49
2019-07-06 18:00	11218.52
2019-07-06 18:15	11218.55
2019-07-06 18:30	11218.69
2019-07-06 18:45	11218.73
2019-07-06 19:00	11218.77
2019-07-06 19:15	11218.84
2019-07-06 19:30	11218.90
2019-07-06 19:45	11218.95
2019-07-06 20:00	11219.02
2019-07-06 20:15	11219.08
2019-07-06 20:30	11219.12
2019-07-06 20:45	11219.16
2019-07-06 21:00	11219.20
2019-07-06 21:15	11219.22
2019-07-06 21:30	11219.27
2019-07-06 21:45	11219.30
2019-07-06 22:00	11219.33
2019-07-06 22:15	11219.38
2019-07-06 22:30	11219.41
2019-07-06 22:45	11219.44
2019-07-06 23:00	11219.48
2019-07-06 23:15	11219.51
2019-07-06 23:30	11219.55
2019-07-06 23:45	11219.59
2019-07-07 00:00	11219.62
2019-07-07 00:15	11219.67
2019-07-07 00:30	11219.70
2019-07-07 00:45	11219.71
2019-07-07 01:00	11219.74
2019-07-07 01:15	11219.76
2019-07-07 01:30	11219.77
2019-07-07 01:45	11219.80
2019-07-07 02:00	11219.81
2019-07-07 02:15	11219.82
2019-07-07 02:30	11219.84
2019-07-07 02:45	11219.86
2019-07-07 03:00	11219.87
2019-07-07 03:15	11219.90
2019-07-07 03:30	11219.91
2019-07-07 03:45	11219.92
2019-07-07 04:00	11219.95
2019-07-07 04:15	11219.96
2019-07-07 04:30	11219.97
2019-07-07 04:45	11220.00
2019-07-07 05:00	11220.01
2019-07-07 05:15	11220.03
2019-07-07 05:30	11220.06
2019-07-07 05:45	11220.07
2019-07-07 06:00	11220.09
2019-07-07 06:15	11220.12
2019-07-07 06:30	11220.13
2019-07-07 06:45	11220.14
2019-07-07 07:00	11220.17
2019-07-07 07:15	11220.18
2019-07-07 07:30	11220.19
2019-07-07 07:45	11220.22
2019-07-07 08:00	11220.23
2019-07-07 08:15	11220.24
2019-07-07 08:30	11220.27
2019-07-07 08:45	11220.28
2019-07-07 09:00	11220.29
2019-07-07 09:15	11220.39
2019-07-07 09:30	11220.43
2019-07-07 09:45	11220.45
2019-07-07 10:00	11220.50
2019-07-07 10:15	11220.51
2019-07-07 10:30	11220.52
2019-07-07 10:45	11220.55
2019-07-07 11:00	11220.56
2019-07-07 11:15	11220.58
2019-07-07 11:30	11220.61
2019-07-07 11:45	11220.64
2019-07-07 12:00	11220.69
2019-07-07 12:15	11220.75
2019-07-07 12:30	11220.78
2019-07-07 12:45	11220.83
2019-07-07 13:00	11220.89
2019-07-07 13:15	11221.04
2019-07-07 13:30	11221.17
2019-07-07 13:45	11221.27
2019-07-07 14:00	11221.31
2019-07-07 14:15	11221.36
2019-07-07 14:30	11221.45
2019-07-07 14:45	11221.48
2019-07-07 15:00	11221.54
2019-07-07 15:15	11221.60
2019-07-07 15:30	11221.64
2019-07-07 15:45	11221.70
2019-07-07 16:00	11221.76
2019-07-07 16:15	11221.81
2019-07-07 16:30	11221.86
2019-07-07 16:45	11221.92
2019-07-07 17:00	11221.97
2019-07-07 17:15	11222.02
2019-07-07 17:30	11222.06
2019-07-07 17:45	11222.09
2019-07-07 18:00	11222.11
2019-07-07 18:15	11222.23
2019-07-07 18:30	11222.26
2019-07-07 18:45	11222.27
2019-07-07 19:00	11222.28
2019-07-07 19:15	11222.33
2019-07-07 19:30	11222.36
2019-07-07 19:45	11222.40
2019-07-07 20:00	11222.45
2019-07-07 20:15	11222.49
2019-07-07 20:30	11222.52
2019-07-07 20:45	11222.57
2019-07-07 21:00	11222.60
2019-07-07 21:15	11222.63
2019-07-07 21:30	11222.72
2019-07-07 21:45	11222.77
2019-07-07 22:00	11222.80
2019-07-07 22:15	11222.84
2019-07-07 22:30	11222.89
2019-07-07 22:45	11222.91
2019-07-07 23:00	11222.95
2019-07-07 23:15	11223.00
2019-07-07 23:30	11223.02
2019-07-07 23:45	11223.06
2019-07-08 00:00	11223.11
2019-07-08 00:15	11223.14
2019-07-08 00:30	11223.17
2019-07-08 00:45	11223.22
2019-07-08 01:00	11223.23
2019-07-08 01:15	11223.24
2019-07-08 01:30	11223.27
2019-07-08 01:45	11223.29
2019-07-08 02:00	11223.30
2019-07-08 02:15	11223.32
2019-07-08 02:30	11223.34
2019-07-08 02:45	11223.35
2019-07-08 03:00	11223.37
2019-07-08 03:15	11223.39
2019-07-08 03:30	11223.40
2019-07-08 03:45	11223.42
2019-07-08 04:00	11223.45
2019-07-08 04:15	11223.46
2019-07-08 04:30	11223.47
2019-07-08 04:45	11223.50
2019-07-08 05:00	11223.51
2019-07-08 05:15	11223.52
2019-07-08 05:30	11223.56
2019-07-08 05:45	11223.57
2019-07-08 06:00	11223.58
2019-07-08 06:15	11223.61
2019-07-08 06:30	11223.62
2019-07-08 06:45	11223.63
2019-07-08 07:00	11223.66
2019-07-08 07:15	11223.68
2019-07-08 07:30	11223.69
2019-07-08 07:45	11223.71
2019-07-08 08:00	11223.74
2019-07-08 08:15	11223.75
2019-07-08 08:30	11223.76
2019-07-08 08:45	11223.86
2019-07-08 09:00	11223.90
2019-07-08 09:15	11223.92
2019-07-08 09:30	11223.96
2019-07-08 09:45	11223.99
2019-07-08 10:00	11224.02
2019-07-08 10:15	11224.04
2019-07-08 10:30	11224.09
2019-07-08 10:45	11224.12
2019-07-08 11:00	11224.14
2019-07-08 11:15	11224.17
2019-07-08 11:30	11224.18
2019-07-08 11:45	11224.19
2019-07-08 12:00	11224.22
2019-07-08 12:15	11224.24
2019-07-08 12:30	11224.25
2019-07-08 12:45	11224.26
2019-07-08 13:00	11224.29
2019-07-08 13:15	11224.30
2019-07-08 13:30	11224.31
2019-07-08 13:45	11224.34
2019-07-08 14:00	11224.35
2019-07-08 14:15	11224.36
2019-07-08 14:30	11224.38
2019-07-08 14:45	11224.41
2019-07-08 15:00	11224.42
2019-07-08 15:15	11224.45
2019-07-08 15:30	11224.49
2019-07-08 15:45	11224.52
2019-07-08 16:00	11224.55
2019-07-08 16:15	11224.63
2019-07-08 16:30	11224.66
2019-07-08 16:45	11224.70
2019-07-08 17:00	11224.75
2019-07-08 17:15	11224.78
2019-07-08 17:30	11224.82
2019-07-08 17:45	11224.87
2019-07-08 18:00	11224.90
2019-07-08 18:15	11224.93
2019-07-08 18:30	11224.99
2019-07-08 18:45	11225.02
2019-07-08 19:00	11225.05
2019-07-08 19:15	11225.10
2019-07-08 19:30	11225.13
2019-07-08 19:45	11225.16
2019-07-08 20:00	11225.21
2019-07-08 20:15	11225.25
2019-07-08 20:30	11225.28
2019-07-08 20:45	11225.31
2019-07-08 21:00	11225.37
2019-07-08 21:15	11225.40
2019-07-08 21:30	11225.43
2019-07-08 21:45	11225.46
2019-07-08 22:00	11225.53
2019-07-08 22:15	11225.56
2019-07-08 22:30	11225.59
2019-07-08 22:45	11225.64
2019-07-08 23:00	11225.67
2019-07-08 23:15	11225.70
2019-07-08 23:30	11225.76
2019-07-08 23:45	11225.81
2019-07-09 00:00	11225.86
2019-07-09 00:15	11225.89
2019-07-09 00:30	11225.91
2019-07-09 00:45	11225.92
2019-07-09 01:00	11225.95
2019-07-09 01:15	11225.96
2019-07-09 01:30	11225.97
2019-07-09 01:45	11226.00
2019-07-09 02:00	11226.02
2019-07-09 02:15	11226.03
2019-07-09 02:30	11226.07
2019-07-09 02:45	11226.12
2019-07-09 03:00	11226.15
2019-07-09 03:15	11226.19
2019-07-09 03:30	11226.23
2019-07-09 03:45	11226.24
2019-07-09 04:00	11226.26
2019-07-09 04:15	11226.29
2019-07-09 04:30	11226.30
2019-07-09 04:45	11226.31
2019-07-09 05:00	11226.34
2019-07-09 05:15	11226.35
2019-07-09 05:30	11226.36
2019-07-09 05:45	11226.39
2019-07-09 06:00	11226.41
2019-07-09 06:15	11226.42
2019-07-09 06:30	11226.44
2019-07-09 06:45	11226.47
2019-07-09 07:00	11226.48
2019-07-09 07:15	11226.49
2019-07-09 07:30	11226.52
2019-07-09 07:45	11226.53
2019-07-09 08:00	11226.55
2019-07-09 08:15	11226.68
2019-07-09 08:30	11226.70
2019-07-09 08:45	11226.72
2019-07-09 09:00	11226.75
2019-07-09 09:15	11226.77
2019-07-09 09:30	11226.80
2019-07-09 09:45	11226.84
2019-07-09 10:00	11226.87
2019-07-09 10:15	11227.05
2019-07-09 10:30	11227.50
2019-07-09 10:45	11227.71
2019-07-09 11:00	11227.91
2019-07-09 11:15	11227.94
2019-07-09 11:30	11227.95
2019-07-09 11:45	11227.97
2019-07-09 12:00	11228.00
2019-07-09 12:15	11228.00
2019-07-09 12:30	11228.02
2019-07-09 12:45	11228.05
2019-07-09 13:00	11228.06
2019-07-09 13:15	11228.07
2019-07-09 13:30	11228.10
2019-07-09 13:45	11228.11
2019-07-09 14:00	11228.12
2019-07-09 14:15	11228.28
2019-07-09 14:30	11228.42
2019-07-09 14:45	11228.44
2019-07-09 15:00	11228.49
2019-07-09 15:15	11228.52
2019-07-09 15:30	11228.61
2019-07-09 15:45	11228.67
2019-07-09 16:00	11228.71
2019-07-09 16:15	11228.76
2019-07-09 16:30	11228.82
2019-07-09 16:45	11228.86
2019-07-09 17:00	11228.91
2019-07-09 17:15	11228.97
2019-07-09 17:30	11229.01
2019-07-09 17:45	11229.07
2019-07-09 18:00	11229.12
2019-07-09 18:15	11229.17
2019-07-09 18:30	11229.23
2019-07-09 18:45	11229.28
2019-07-09 19:00	11229.32
2019-07-09 19:15	11229.38
2019-07-09 19:30	11229.41
2019-07-09 19:45	11229.44
2019-07-09 20:00	11229.50
2019-07-09 20:15	11229.59
2019-07-09 20:30	11229.62
2019-07-09 20:45	11229.68
2019-07-09 21:00	11229.73
2019-07-09 21:15	11229.78
2019-07-09 21:30	11229.94
2019-07-09 21:45	11230.16
2019-07-09 22:00	11230.21
2019-07-09 22:15	11230.26
2019-07-09 22:30	11230.43
2019-07-09 22:45	11230.52
2019-07-09 23:00	11230.59
2019-07-09 23:15	11231.08
2019-07-09 23:30	11231.15
2019-07-09 23:45	11231.26
2019-07-10 00:00	11231.33
2019-07-10 00:15	11231.38
2019-07-10 00:30	11231.41
2019-07-10 00:45	11231.46
2019-07-10 01:00	11231.49
2019-07-10 01:15	11231.53
2019-07-10 01:30	11231.56
2019-07-10 01:45	11231.57
2019-07-10 02:00	11231.59
2019-07-10 02:15	11231.61
2019-07-10 02:30	11231.62
2019-07-10 02:45	11231.64
2019-07-10 03:00	11231.66
2019-07-10 03:15	11231.67
2019-07-10 03:30	11231.70
2019-07-10 03:45	11231.71
2019-07-10 04:00	11231.72
2019-07-10 04:15	11231.75
2019-07-10 04:30	11231.76
2019-07-10 04:45	11231.77
2019-07-10 05:00	11231.80
2019-07-10 05:15	11231.82
2019-07-10 05:30	11231.83
2019-07-10 05:45	11231.86
2019-07-10 06:00	11231.88
2019-07-10 06:15	11231.93
2019-07-10 06:30	11231.96
2019-07-10 06:45	11231.97
2019-07-10 07:00	11231.98
2019-07-10 07:15	11232.01
2019-07-10 07:30	11232.03
2019-07-10 07:45	11232.04
2019-07-10 08:00	11232.06
2019-07-10 08:15	11232.09
2019-07-10 08:30	11232.10
2019-07-10 08:45	11232.12
2019-07-10 09:00	11232.22
2019-07-10 09:15	11232.24
2019-07-10 09:30	11232.27
2019-07-10 09:45	11232.29
2019-07-10 10:00	11232.30
2019-07-10 10:15	11232.33
2019-07-10 10:30	11232.35
2019-07-10 10:45	11232.38
2019-07-10 11:00	11232.42
2019-07-10 11:15	11232.45
2019-07-10 11:30	11232.48
2019-07-10 11:45	11232.52
2019-07-10 12:00	11232.55
2019-07-10 12:15	11232.59
2019-07-10 12:30	11232.64
2019-07-10 12:45	11232.67
2019-07-10 13:00	11232.71
2019-07-10 13:15	11232.76
2019-07-10 13:30	11232.80
2019-07-10 13:45	11232.83
2019-07-10 14:00	11232.89
2019-07-10 14:15	11232.92
2019-07-10 14:30	11232.98
2019-07-10 14:45	11233.05
2019-07-10 15:00	11233.09
2019-07-10 15:15	11233.18
2019-07-10 15:30	11233.23
2019-07-10 15:45	11233.26
2019-07-10 16:00	11233.29
2019-07-10 16:15	11233.33
2019-07-10 16:30	11233.35
2019-07-10 16:45	11233.45
2019-07-10 17:00	11233.53
2019-07-10 17:15	11233.59
2019-07-10 17:30	11233.63
2019-07-10 17:45	11233.67
2019-07-10 18:00	11233.69
2019-07-10 18:15	11233.72
2019-07-10 18:30	11233.74
2019-07-10 18:45	11233.82
2019-07-10 19:00	11233.87
2019-07-10 19:15	11233.90
2019-07-10 19:30	11233.92
2019-07-10 19:45	11233.98
2019-07-10 20:00	11234.02
2019-07-10 20:15	11234.06
2019-07-10 20:30	11234.11
2019-07-10 20:45	11234.15
2019-07-10 21:00	11234.23
2019-07-10 21:15	11234.30
2019-07-10 21:30	11234.33
2019-07-10 21:45	11234.37
2019-07-10 22:00	11234.41
2019-07-10 22:15	11234.46
2019-07-10 22:30	11234.48
2019-07-10 22:45	11234.63
2019-07-10 23:00	11234.72
2019-07-10 23:15	11234.80
2019-07-10 23:30	11234.85
2019-07-10 23:45	11234.90
2019-07-11 00:00	11234.93
2019-07-11 00:15	11234.96
2019-07-11 00:30	11234.99
2019-07-11 00:45	11235.00
2019-07-11 01:00	11235.02
2019-07-11 01:15	11235.05
2019-07-11 01:30	11235.06
2019-07-11 01:45	11235.08
2019-07-11 02:00	11235.11
2019-07-11 02:15	11235.12
2019-07-11 02:30	11235.13
2019-07-11 02:45	11235.16
2019-07-11 03:00	11235.17
2019-07-11 03:15	11235.18
2019-07-11 03:30	11235.21
2019-07-11 03:45	11235.23
2019-07-11 04:00	11235.23
2019-07-11 04:15	11235.26
2019-07-11 04:30	11235.28
2019-07-11 04:45	11235.29
2019-07-11 05:00	11235.30
2019-07-11 05:15	11235.33
2019-07-11 05:30	11235.34
2019-07-11 05:45	11235.35
2019-07-11 06:00	11235.38
2019-07-11 06:15	11235.47
2019-07-11 06:30	11235.60
2019-07-11 06:45	11235.65
2019-07-11 07:00	11235.69
2019-07-11 07:15	11235.73
2019-07-11 07:30	11235.76
2019-07-11 07:45	11235.80
2019-07-11 08:00	11235.82
2019-07-11 08:15	11235.85
2019-07-11 08:30	11235.94
2019-07-11 08:45	11235.97
2019-07-11 09:00	11236.00
2019-07-11 09:15	11236.04
2019-07-11 09:30	11236.06
2019-07-11 09:45	11236.08
2019-07-11 10:00	11236.12
2019-07-11 10:15	11236.15
2019-07-11 10:30	11236.17
2019-07-11 10:45	11236.21
2019-07-11 11:00	11236.25
2019-07-11 11:15	11236.28
2019-07-11 11:30	11236.32
2019-07-11 11:45	11236.37
2019-07-11 12:00	11236.72
2019-07-11 12:15	11236.82
2019-07-11 12:30	11236.91
2019-07-11 12:45	11237.06
2019-07-11 13:00	11237.11
2019-07-11 13:15	11237.16
2019-07-11 13:30	11237.20
2019-07-11 13:45	11237.24
2019-07-11 14:00	11237.58
2019-07-11 14:15	11237.69
2019-07-11 14:30	11237.74
2019-07-11 14:45	11237.85
2019-07-11 15:00	11237.89
2019-07-11 15:15	11237.92
2019-07-11 15:30	11238.23
2019-07-11 15:45	11238.34
2019-07-11 16:00	11238.43
2019-07-11 16:15	11238.49
2019-07-11 16:30	11238.55
2019-07-11 16:45	11238.59
2019-07-11 17:00	11238.62
2019-07-11 17:15	11238.68
2019-07-11 17:30	11238.74
2019-07-11 17:45	11238.80
2019-07-11 18:00	11238.85
2019-07-11 18:15	11238.89
2019-07-11 18:30	11238.93
2019-07-11 18:45	11238.98
2019-07-11 19:00	11239.03
2019-07-11 19:15	11239.08
2019-07-11 19:30	11239.13
2019-07-11 19:45	11239.20
2019-07-11 20:00	11239.27
2019-07-11 20:15	11239.32
2019-07-11 20:30	11239.37
2019-07-11 20:45	11239.42
2019-07-11 21:00	11239.45
2019-07-11 21:15	11239.49
2019-07-11 21:30	11239.55
2019-07-11 21:45	11239.58
2019-07-11 22:00	11239.61
2019-07-11 22:15	11239.67
2019-07-11 22:30	11239.70
2019-07-11 22:45	11239.74
2019-07-11 23:00	11239.79
2019-07-11 23:15	11239.83
2019-07-11 23:30	11239.86
2019-07-11 23:45	11239.89
2019-07-12 00:00	11239.93
2019-07-12 00:15	11239.95
2019-07-12 00:30	11239.97
2019-07-12 00:45	11240.01
2019-07-12 01:00	11240.06
2019-07-12 01:15	11240.08
2019-07-12 01:30	11240.09
2019-07-12 01:45	11240.12
2019-07-12 02:00	11240.14
2019-07-12 02:15	11240.15
2019-07-12 02:30	11240.16
2019-07-12 02:45	11240.19
2019-07-12 03:00	11240.20
2019-07-12 03:15	11240.21
2019-07-12 03:30	11240.24
2019-07-12 03:45	11240.26
2019-07-12 04:00	11240.27
2019-07-12 04:15	11240.28
2019-07-12 04:30	11240.31
2019-07-12 04:45	11240.33
2019-07-12 05:00	11240.34
2019-07-12 05:15	11240.36
2019-07-12 05:30	11240.39
2019-07-12 05:45	11240.40
2019-07-12 06:00	11240.41
2019-07-12 06:15	11240.43
2019-07-12 06:30	11240.46
2019-07-12 06:45	11240.47
2019-07-12 07:00	11240.48
2019-07-12 07:15	11240.51
2019-07-12 07:30	11240.53
2019-07-12 07:45	11240.54
2019-07-12 08:00	11240.56
2019-07-12 08:15	11240.59
2019-07-12 08:30	11240.68
2019-07-12 08:45	11240.71
2019-07-12 09:00	11240.75
2019-07-12 09:15	11240.77
2019-07-12 09:30	11240.78
2019-07-12 09:45	11240.82
2019-07-12 10:00	11240.85
2019-07-12 10:15	11240.88
2019-07-12 10:30	11240.91
2019-07-12 10:45	11240.98
2019-07-12 11:00	11241.03
2019-07-12 11:15	11241.07
2019-07-12 11:30	11241.12
2019-07-12 11:45	11241.16
2019-07-12 12:00	11241.21
2019-07-12 12:15	11241.23
2019-07-12 12:30	11241.28
2019-07-12 12:45	11241.37
2019-07-12 13:00	11241.40
2019-07-12 13:15	11241.44
2019-07-12 13:30	11241.52
2019-07-12 13:45	11241.54
2019-07-12 14:00	11241.57
2019-07-12 14:15	11241.61
2019-07-12 14:30	11241.64
2019-07-12 14:45	11241.70
2019-07-12 15:00	11241.74
2019-07-12 15:15	11241.92
2019-07-12 15:30	11242.10
2019-07-12 15:45	11242.26
2019-07-12 16:00	11242.44
2019-07-12 16:15	11242.46
2019-07-12 16:30	11242.49
2019-07-12 16:45	11242.53
2019-07-12 17:00	11242.56
2019-07-12 17:15	11242.59
2019-07-12 17:30	11242.63
2019-07-12 17:45	11242.72
2019-07-12 18:00	11242.74
2019-07-12 18:15	11242.75
2019-07-12 18:30	11242.78
2019-07-12 18:45	11242.80
2019-07-12 19:00	11242.80
2019-07-12 19:15	11242.83
2019-07-12 19:30	11242.85
2019-07-12 19:45	11242.86
2019-07-12 20:00	11242.88
2019-07-12 20:15	11242.92
2019-07-12 20:30	11242.96
2019-07-12 20:45	11242.98
2019-07-12 21:00	11243.01
2019-07-12 21:15	11243.10
2019-07-12 21:30	11243.15
2019-07-12 21:45	11243.18
2019-07-12 22:00	11243.22
2019-07-12 22:15	11243.26
2019-07-12 22:30	11243.28
2019-07-12 22:45	11243.32
2019-07-12 23:00	11243.36
2019-07-12 23:15	11243.39
2019-07-12 23:30	11243.43
2019-07-12 23:45	11243.48
2019-07-13 00:00	11243.51
2019-07-13 00:15	11243.54
2019-07-13 00:30	11243.59
2019-07-13 00:45	11243.60
2019-07-13 01:00	11243.61
2019-07-13 01:15	11243.64
2019-07-13 01:30	11243.66
2019-07-13 01:45	11243.67
2019-07-13 02:00	11243.68
2019-07-13 02:15	11243.71
2019-07-13 02:30	11243.72
2019-07-13 02:45	11243.73
2019-07-13 03:00	11243.76
2019-07-13 03:15	11243.78
2019-07-13 03:30	11243.79
2019-07-13 03:45	11243.80
2019-07-13 04:00	11243.83
2019-07-13 04:15	11243.85
2019-07-13 04:30	11243.86
2019-07-13 04:45	11243.88
2019-07-13 05:00	11243.91
2019-07-13 05:15	11243.92
2019-07-13 05:30	11243.93
2019-07-13 05:45	11243.96
2019-07-13 06:00	11243.98
2019-07-13 06:15	11243.99
2019-07-13 06:30	11244.01
2019-07-13 06:45	11244.04
2019-07-13 07:00	11244.05
2019-07-13 07:15	11244.06
2019-07-13 07:30	11244.09
2019-07-13 07:45	11244.11
2019-07-13 08:00	11244.12
2019-07-13 08:15	11244.13
2019-07-13 08:30	11244.16
2019-07-13 08:45	11244.17
2019-07-13 09:00	11244.18
2019-07-13 09:15	11244.26
2019-07-13 09:30	11244.33
2019-07-13 09:45	11244.36
2019-07-13 10:00	11244.43
2019-07-13 10:15	11244.47
2019-07-13 10:30	11244.50
2019-07-13 10:45	11244.53
2019-07-13 11:00	11244.58
2019-07-13 11:15	11244.62
2019-07-13 11:30	11244.67
2019-07-13 11:45	11244.75
2019-07-13 12:00	11244.78
2019-07-13 12:15	11244.93
2019-07-13 12:30	11244.97
2019-07-13 12:45	11245.00
2019-07-13 13:00	11245.02
2019-07-13 13:15	11245.05
2019-07-13 13:30	11245.06
2019-07-13 13:45	11245.07
2019-07-13 14:00	11245.10
2019-07-13 14:15	11245.12
2019-07-13 14:30	11245.12
2019-07-13 14:45	11245.15
2019-07-13 15:00	11245.17
2019-07-13 15:15	11245.18
2019-07-13 15:30	11245.20
2019-07-13 15:45	11245.22
2019-07-13 16:00	11245.23
2019-07-13 16:15	11245.25
2019-07-13 16:30	11245.27
2019-07-13 16:45	11245.28
2019-07-13 17:00	11245.30
2019-07-13 17:15	11245.34
2019-07-13 17:30	11245.37
2019-07-13 17:45	11245.40
2019-07-13 18:00	11245.45
2019-07-13 18:15	11245.52
2019-07-13 18:30	11245.59
2019-07-13 18:45	11245.64
2019-07-13 19:00	11245.70
2019-07-13 19:15	11245.73
2019-07-13 19:30	11245.77
2019-07-13 19:45	11245.81
2019-07-13 20:00	11245.85
2019-07-13 20:15	11245.90
2019-07-13 20:30	11245.95
2019-07-13 20:45	11245.99
2019-07-13 21:00	11246.03
2019-07-13 21:15	11246.08
2019-07-13 21:30	11246.11
2019-07-13 21:45	11246.14
2019-07-13 22:00	11246.20
2019-07-13 22:15	11246.33
2019-07-13 22:30	11246.38
2019-07-13 22:45	11246.44
2019-07-13 23:00	11246.47
2019-07-13 23:15	11246.50
2019-07-13 23:30	11246.54
2019-07-13 23:45	11246.57
2019-07-14 00:00	11246.60
2019-07-14 00:15	11246.66
2019-07-14 00:30	11246.69
2019-07-14 00:45	11246.70
2019-07-14 01:00	11246.73
2019-07-14 01:15	11246.75
2019-07-14 01:30	11246.76
2019-07-14 01:45	11246.78
2019-07-14 02:00	11246.80
2019-07-14 02:15	11246.81
2019-07-14 02:30	11246.83
2019-07-14 02:45	11246.85
2019-07-14 03:00	11246.86
2019-07-14 03:15	11246.88
2019-07-14 03:30	11246.90
2019-07-14 03:45	11246.91
2019-07-14 04:00	11246.93
2019-07-14 04:15	11246.96
2019-07-14 04:30	11246.97
2019-07-14 04:45	11246.98
2019-07-14 05:00	11247.00
2019-07-14 05:15	11247.02
2019-07-14 05:30	11247.03
2019-07-14 05:45	11247.05
2019-07-14 06:00	11247.08
2019-07-14 06:15	11247.09
2019-07-14 06:30	11247.10
2019-07-14 06:45	11247.12
2019-07-14 07:00	11247.14
2019-07-14 07:15	11247.15
2019-07-14 07:30	11247.17
2019-07-14 07:45	11247.20
2019-07-14 08:00	11247.28
2019-07-14 08:15	11247.30
2019-07-14 08:30	11247.36
2019-07-14 08:45	11247.40
2019-07-14 09:00	11247.43
2019-07-14 09:15	11247.45
2019-07-14 09:30	11247.48
2019-07-14 09:45	11247.49
2019-07-14 10:00	11247.51
2019-07-14 10:15	11247.53
2019-07-14 10:30	11247.54
2019-07-14 10:45	11247.57
2019-07-14 11:00	11247.60
2019-07-14 11:15	11247.62
2019-07-14 11:30	11247.66
2019-07-14 11:45	11247.70
2019-07-14 12:00	11247.73
2019-07-14 12:15	11247.77
2019-07-14 12:30	11247.82
2019-07-14 12:45	11247.85
2019-07-14 13:00	11247.88
2019-07-14 13:15	11247.93
2019-07-14 13:30	11248.01
2019-07-14 13:45	11248.05
2019-07-14 14:00	11248.08
2019-07-14 14:15	11248.14
2019-07-14 14:30	11248.20
2019-07-14 14:45	11248.23
2019-07-14 15:00	11248.26
2019-07-14 15:15	11248.29
2019-07-14 15:30	11248.33
2019-07-14 15:45	11248.35
2019-07-14 16:00	11248.39
2019-07-14 16:15	11248.42
2019-07-14 16:30	11248.44
2019-07-14 16:45	11248.49
2019-07-14 17:00	11248.51
2019-07-14 17:15	11248.52
2019-07-14 17:30	11248.55
2019-07-14 17:45	11248.56
2019-07-14 18:00	11248.58
2019-07-14 18:15	11248.62
2019-07-14 18:30	11248.65
2019-07-14 18:45	11248.67
2019-07-14 19:00	11248.72
2019-07-14 19:15	11248.74
2019-07-14 19:30	11248.79
2019-07-14 19:45	11248.85
2019-07-14 20:00	11248.90
2019-07-14 20:15	11248.95
2019-07-14 20:30	11249.07
2019-07-14 20:45	11249.11
2019-07-14 21:00	11249.14
2019-07-14 21:15	11249.18
2019-07-14 21:30	11249.22
2019-07-14 21:45	11249.25
2019-07-14 22:00	11249.29
2019-07-14 22:15	11249.33
2019-07-14 22:30	11249.36
2019-07-14 22:45	11249.40
2019-07-14 23:00	11249.45
2019-07-14 23:15	11249.47
2019-07-14 23:30	11249.51
2019-07-14 23:45	11249.56
2019-07-15 00:00	11249.58
2019-07-15 00:15	11249.59
2019-07-15 00:30	11249.62
2019-07-15 00:45	11249.64
2019-07-15 01:00	11249.65
2019-07-15 01:15	11249.66
2019-07-15 01:30	11249.69
2019-07-15 01:45	11249.70
2019-07-15 02:00	11249.71
2019-07-15 02:15	11249.74
2019-07-15 02:30	11249.76
2019-07-15 02:45	11249.77
2019-07-15 03:00	11249.78
2019-07-15 03:15	11249.81
2019-07-15 03:30	11249.82
2019-07-15 03:45	11249.83
2019-07-15 04:00	11249.85
2019-07-15 04:15	11249.88
2019-07-15 04:30	11249.89
2019-07-15 04:45	11249.90
2019-07-15 05:00	11249.93
2019-07-15 05:15	11249.94
2019-07-15 05:30	11249.95
2019-07-15 05:45	11249.97
2019-07-15 06:00	11250.00
2019-07-15 06:15	11250.01
2019-07-15 06:30	11250.02
2019-07-15 06:45	11250.05
2019-07-15 07:00	11250.07
2019-07-15 07:15	11250.08
2019-07-15 07:30	11250.09
2019-07-15 07:45	11250.12
2019-07-15 08:00	11250.14
2019-07-15 08:15	11250.15
2019-07-15 08:30	11250.23
2019-07-15 08:45	11250.37
2019-07-15 09:00	11250.40
2019-07-15 09:15	11250.42
2019-07-15 09:30	11250.45
2019-07-15 09:45	11250.48
2019-07-15 10:00	11250.49
2019-07-15 10:15	11250.50
2019-07-15 10:30	11250.53
2019-07-15 10:45	11250.55
2019-07-15 11:00	11250.56
2019-07-15 11:15	11250.58
2019-07-15 11:30	11250.61
2019-07-15 11:45	11250.62
2019-07-15 12:00	11250.66
2019-07-15 12:15	11250.71
2019-07-15 12:30	11250.75
2019-07-15 12:45	11250.78
2019-07-15 13:00	11250.82
2019-07-15 13:15	11250.87
2019-07-15 13:30	11250.92
2019-07-15 13:45	11251.00
2019-07-15 14:00	11251.06
2019-07-15 14:15	11251.10
2019-07-15 14:30	11251.13
2019-07-15 14:45	11251.16
2019-07-15 15:00	11251.22
2019-07-15 15:15	11251.25
2019-07-15 15:30	11251.28
2019-07-15 15:45	11251.32
2019-07-15 16:00	11251.40
2019-07-15 16:15	11251.43
2019-07-15 16:30	11251.46
2019-07-15 16:45	11251.51
2019-07-15 17:00	11251.55
2019-07-15 17:15	11251.58
2019-07-15 17:30	11251.61
2019-07-15 17:45	11251.65
2019-07-15 18:00	11251.68
2019-07-15 18:15	11251.73
2019-07-15 18:30	11251.77
2019-07-15 18:45	11251.80
2019-07-15 19:00	11251.84
2019-07-15 19:15	11251.89
2019-07-15 19:30	11251.92
2019-07-15 19:45	11251.94
2019-07-15 20:00	11251.98
2019-07-15 20:15	11252.00
2019-07-15 20:30	11252.03
2019-07-15 20:45	11252.08
2019-07-15 21:00	11252.12
2019-07-15 21:15	11252.15
2019-07-15 21:30	11252.27
2019-07-15 21:45	11252.32
2019-07-15 22:00	11252.36
2019-07-15 22:15	11252.43
2019-07-15 22:30	11252.50
2019-07-15 22:45	11252.54
2019-07-15 23:00	11252.61
2019-07-15 23:15	11252.66
2019-07-15 23:30	11252.70
2019-07-15 23:45	11252.75
2019-07-16 00:00	11252.77
2019-07-16 00:15	11252.78
2019-07-16 00:30	11252.81
2019-07-16 00:45	11252.82
2019-07-16 01:00	11252.83
2019-07-16 01:15	11252.86
2019-07-16 01:30	11252.88
2019-07-16 01:45	11252.89
2019-07-16 02:00	11252.91
2019-07-16 02:15	11252.93
2019-07-16 02:30	11252.95
2019-07-16 02:45	11252.99
2019-07-16 03:00	11253.03
2019-07-16 03:15	11253.06
2019-07-16 03:30	11253.10
2019-07-16 03:45	11253.14
2019-07-16 04:00	11253.17
2019-07-16 04:15	11253.21
2019-07-16 04:30	11253.24
2019-07-16 04:45	11253.25
2019-07-16 05:00	11253.26
2019-07-16 05:15	11253.29
2019-07-16 05:30	11253.30
2019-07-16 05:45	11253.31
2019-07-16 06:00	11253.34
2019-07-16 06:15	11253.36
2019-07-16 06:30	11253.36
2019-07-16 06:45	11253.47
2019-07-16 07:00	11253.50
2019-07-16 07:15	11253.51
2019-07-16 07:30	11253.57
2019-07-16 07:45	11253.61
2019-07-16 08:00	11253.63
2019-07-16 08:15	11253.68
2019-07-16 08:30	11253.72
2019-07-16 08:45	11253.73
2019-07-16 09:00	11253.74
2019-07-16 09:15	11253.77
2019-07-16 09:30	11253.78
2019-07-16 09:45	11253.79
2019-07-16 10:00	11253.82
2019-07-16 10:15	11253.84
2019-07-16 10:30	11253.84
2019-07-16 10:45	11253.87
2019-07-16 11:00	11253.89
2019-07-16 11:15	11253.90
2019-07-16 11:30	11253.92
2019-07-16 11:45	11253.94
2019-07-16 12:00	11253.95
2019-07-16 12:15	11253.97
2019-07-16 12:30	11253.99
2019-07-16 12:45	11254.00
2019-07-16 13:00	11254.02
2019-07-16 13:15	11254.05
2019-07-16 13:30	11254.06
2019-07-16 13:45	11254.06
2019-07-16 14:00	11254.09
2019-07-16 14:15	11254.11
2019-07-16 14:30	11254.12
2019-07-16 14:45	11254.14
2019-07-16 15:00	11254.16
2019-07-16 15:15	11254.17
2019-07-16 15:30	11254.18
2019-07-16 15:45	11254.21
2019-07-16 16:00	11254.23
2019-07-16 16:15	11254.24
2019-07-16 16:30	11254.25
2019-07-16 16:45	11254.28
2019-07-16 17:00	11254.29
2019-07-16 17:15	11254.30
2019-07-16 17:30	11254.33
2019-07-16 17:45	11254.35
2019-07-16 18:00	11254.35
2019-07-16 18:15	11254.37
2019-07-16 18:30	11254.41
2019-07-16 18:45	11254.44
2019-07-16 19:00	11254.46
2019-07-16 19:15	11254.51
2019-07-16 19:30	11254.57
2019-07-16 19:45	11254.60
2019-07-16 20:00	11254.64
2019-07-16 20:15	11254.70
2019-07-16 20:30	11254.75
2019-07-16 20:45	11254.78
2019-07-16 21:00	11254.83
2019-07-16 21:15	11254.89
2019-07-16 21:30	11254.94
2019-07-16 21:45	11254.99
2019-07-16 22:00	11255.06
2019-07-16 22:15	11255.14
2019-07-16 22:30	11255.20
2019-07-16 22:45	11255.29
2019-07-16 23:00	11255.36
2019-07-16 23:15	11255.45
2019-07-16 23:30	11255.49
2019-07-16 23:45	11255.51
2019-07-17 00:00	11255.52
2019-07-17 00:15	11255.53
2019-07-17 00:30	11255.56
2019-07-17 00:45	11255.58
2019-07-17 01:00	11255.59
2019-07-17 01:15	11255.60
2019-07-17 01:30	11255.63
2019-07-17 01:45	11255.64
2019-07-17 02:00	11255.65
2019-07-17 02:15	11255.68
2019-07-17 02:30	11255.70
2019-07-17 02:45	11255.71
2019-07-17 03:00	11255.73
2019-07-17 03:15	11255.76
2019-07-17 03:30	11255.77
2019-07-17 03:45	11255.78
2019-07-17 04:00	11255.80
2019-07-17 04:15	11255.83
2019-07-17 04:30	11255.84
2019-07-17 04:45	11255.85
2019-07-17 05:00	11255.88
2019-07-17 05:15	11255.90
2019-07-17 05:30	11255.90
2019-07-17 05:45	11255.92
2019-07-17 06:00	11255.95
2019-07-17 06:15	11255.96
2019-07-17 06:30	11255.97
2019-07-17 06:45	11256.00
2019-07-17 07:00	11256.02
2019-07-17 07:15	11256.03
2019-07-17 07:30	11256.04
2019-07-17 07:45	11256.07
2019-07-17 08:00	11256.09
2019-07-17 08:15	11256.10
2019-07-17 08:30	11256.20
2019-07-17 08:45	11256.23
2019-07-17 09:00	11256.25
2019-07-17 09:15	11256.27
2019-07-17 09:30	11256.31
2019-07-17 09:45	11256.33
2019-07-17 10:00	11256.34
2019-07-17 10:15	11256.37
2019-07-17 10:30	11256.40
2019-07-17 10:45	11256.42
2019-07-17 11:00	11256.43
2019-07-17 11:15	11256.47
2019-07-17 11:30	11256.51
2019-07-17 11:45	11256.54
2019-07-17 12:00	11256.59
2019-07-17 12:15	11256.62
2019-07-17 12:30	11256.62
2019-07-17 12:45	11256.65
2019-07-17 13:00	11256.67
2019-07-17 13:15	11256.68
2019-07-17 13:30	11256.71
2019-07-17 13:45	11256.72
2019-07-17 14:00	11256.73
2019-07-17 14:15	11256.76
2019-07-17 14:30	11256.77
2019-07-17 14:45	11256.78
2019-07-17 15:00	11256.81
2019-07-17 15:15	11256.82
2019-07-17 15:30	11256.83
2019-07-17 15:45	11256.86
2019-07-17 16:00	11256.88
2019-07-17 16:15	11256.89
2019-07-17 16:30	11256.91
2019-07-17 16:45	11256.93
2019-07-17 17:00	11256.94
2019-07-17 17:15	11256.96
2019-07-17 17:30	11256.98
2019-07-17 17:45	11256.99
2019-07-17 18:00	11257.01
2019-07-17 18:15	11257.03
2019-07-17 18:30	11257.04
2019-07-17 18:45	11257.06
2019-07-17 19:00	11257.10
2019-07-17 19:15	11257.12
2019-07-17 19:30	11257.16
2019-07-17 19:45	11257.20
2019-07-17 20:00	11257.23
2019-07-17 20:15	11257.27
2019-07-17 20:30	11257.34
2019-07-17 20:45	11257.40
2019-07-17 21:00	11257.49
2019-07-17 21:15	11257.61
2019-07-17 21:30	11257.68
2019-07-17 21:45	11257.77
2019-07-17 22:00	11257.85
2019-07-17 22:15	11257.92
2019-07-17 22:30	11258.06
2019-07-17 22:45	11258.13
2019-07-17 23:00	11258.19
2019-07-17 23:15	11258.26
2019-07-17 23:30	11258.31
2019-07-17 23:45	11258.34
2019-07-18 00:00	11258.39
2019-07-18 00:15	11258.42
2019-07-18 00:30	11258.43
2019-07-18 00:45	11258.46
2019-07-18 01:00	11258.48
2019-07-18 01:15	11258.49
2019-07-18 01:30	11258.52
2019-07-18 01:45	11258.53
2019-07-18 02:00	11258.54
2019-07-18 02:15	11258.57
2019-07-18 02:30	11258.59
2019-07-18 02:45	11258.60
2019-07-18 03:00	11258.62
2019-07-18 03:15	11258.66
2019-07-18 03:30	11258.69
2019-07-18 03:45	11258.71
2019-07-18 04:00	11258.74
2019-07-18 04:15	11258.75
2019-07-18 04:30	11258.76
2019-07-18 04:45	11258.79
2019-07-18 05:00	11258.80
2019-07-18 05:15	11258.81
2019-07-18 05:30	11258.84
2019-07-18 05:45	11258.86
2019-07-18 06:00	11258.86
2019-07-18 06:15	11258.89
2019-07-18 06:30	11258.91
2019-07-18 06:45	11258.92
2019-07-18 07:00	11258.93
2019-07-18 07:15	11258.96
2019-07-18 07:30	11258.98
2019-07-18 07:45	11258.99
2019-07-18 08:00	11259.01
2019-07-18 08:15	11259.04
2019-07-18 08:30	11259.15
2019-07-18 08:45	11259.19
2019-07-18 09:00	11259.23
2019-07-18 09:15	11259.26
2019-07-18 09:30	11259.33
2019-07-18 09:45	11259.35
2019-07-18 10:00	11259.39
2019-07-18 10:15	11259.41
2019-07-18 10:30	11259.44
2019-07-18 10:45	11259.45
2019-07-18 11:00	11259.46
2019-07-18 11:15	11259.49
2019-07-18 11:30	11259.51
2019-07-18 11:45	11259.52
2019-07-18 12:00	11259.55
2019-07-18 12:15	11259.60
2019-07-18 12:30	11259.63
2019-07-18 12:45	11259.73
2019-07-18 13:00	11259.79
2019-07-18 13:15	11259.82
2019-07-18 13:30	11259.88
2019-07-18 13:45	11259.93
2019-07-18 14:00	11259.96
2019-07-18 14:15	11260.00
2019-07-18 14:30	11260.06
2019-07-18 14:45	11260.09
2019-07-18 15:00	11260.13
2019-07-18 15:15	11260.18
2019-07-18 15:30	11260.22
2019-07-18 15:45	11260.25
2019-07-18 16:00	11260.29
2019-07-18 16:15	11260.34
2019-07-18 16:30	11260.38
2019-07-18 16:45	11260.41
2019-07-18 17:00	11260.47
2019-07-18 17:15	11260.51
2019-07-18 17:30	11260.54
2019-07-18 17:45	11260.59
2019-07-18 18:00	11260.63
2019-07-18 18:15	11260.66
2019-07-18 18:30	11260.71
2019-07-18 18:45	11260.78
2019-07-18 19:00	11260.82
2019-07-18 19:15	11260.86
2019-07-18 19:30	11260.91
2019-07-18 19:45	11260.94
2019-07-18 20:00	11260.98
2019-07-18 20:15	11261.03
2019-07-18 20:30	11261.06
2019-07-18 20:45	11261.10
2019-07-18 21:00	11261.20
2019-07-18 21:15	11261.25
2019-07-18 21:30	11261.31
2019-07-18 21:45	11261.38
2019-07-18 22:00	11261.44
2019-07-18 22:15	11261.49
2019-07-18 22:30	11261.55
2019-07-18 22:45	11261.63
2019-07-18 23:00	11261.68
2019-07-18 23:15	11261.75
2019-07-18 23:30	11261.81
2019-07-18 23:45	11261.85
2019-07-19 00:00	11261.89
2019-07-19 00:15	11261.93
2019-07-19 00:30	11261.95
2019-07-19 00:45	11261.97
2019-07-19 01:00	11262.00
2019-07-19 01:15	11262.01
2019-07-19 01:30	11262.02
2019-07-19 01:45	11262.05
2019-07-19 02:00	11262.06
2019-07-19 02:15	11262.07
2019-07-19 02:30	11262.09
2019-07-19 02:45	11262.11
2019-07-19 03:00	11262.12
2019-07-19 03:15	11262.14
2019-07-19 03:30	11262.17
2019-07-19 03:45	11262.18
2019-07-19 04:00	11262.19
2019-07-19 04:15	11262.22
2019-07-19 04:30	11262.24
2019-07-19 04:45	11262.25
2019-07-19 05:00	11262.26
2019-07-19 05:15	11262.30
2019-07-19 05:30	11262.31
2019-07-19 05:45	11262.32
2019-07-19 06:00	11262.34
2019-07-19 06:15	11262.36
2019-07-19 06:30	11262.37
2019-07-19 06:45	11262.39
2019-07-19 07:00	11262.42
2019-07-19 07:15	11262.43
2019-07-19 07:30	11262.44
2019-07-19 07:45	11262.48
2019-07-19 08:00	11262.56
2019-07-19 08:15	11262.58
2019-07-19 08:30	11262.62
2019-07-19 08:45	11262.66
2019-07-19 09:00	11262.68
2019-07-19 09:15	11262.72
2019-07-19 09:30	11262.76
2019-07-19 09:45	11262.78
2019-07-19 10:00	11262.82
2019-07-19 10:15	11262.91
2019-07-19 10:30	11262.94
2019-07-19 10:45	11262.97
2019-07-19 11:00	11263.02
2019-07-19 11:15	11263.05
2019-07-19 11:30	11263.08
2019-07-19 11:45	11263.17
2019-07-19 12:00	11263.20
2019-07-19 12:15	11263.24
2019-07-19 12:30	11263.29
2019-07-19 12:45	11263.35
2019-07-19 13:00	11263.39
2019-07-19 13:15	11263.43
2019-07-19 13:30	11263.45
2019-07-19 13:45	11263.47
2019-07-19 14:00	11263.50
2019-07-19 14:15	11263.51
2019-07-19 14:30	11263.53
2019-07-19 14:45	11263.55
2019-07-19 15:00	11263.56
2019-07-19 15:15	11263.58
2019-07-19 15:30	11263.60
2019-07-19 15:45	11263.61
2019-07-19 16:00	11263.63
2019-07-19 16:15	11263.65
2019-07-19 16:30	11263.67
2019-07-19 16:45	11263.69
2019-07-19 17:00	11263.72
2019-07-19 17:15	11263.73
2019-07-19 17:30	11263.76
2019-07-19 17:45	11263.89
2019-07-19 18:00	11263.92
2019-07-19 18:15	11263.96
2019-07-19 18:30	11263.99
2019-07-19 18:45	11264.02
2019-07-19 19:00	11264.07
2019-07-19 19:15	11264.10
2019-07-19 19:30	11264.14
2019-07-19 19:45	11264.18
2019-07-19 20:00	11264.28
2019-07-19 20:15	11264.32
2019-07-19 20:30	11264.45
2019-07-19 20:45	11264.52
2019-07-19 21:00	11264.56
2019-07-19 21:15	11264.60
2019-07-19 21:30	11264.64
2019-07-19 21:45	11264.77
2019-07-19 22:00	11264.82
2019-07-19 22:15	11264.86
2019-07-19 22:30	11264.92
2019-07-19 22:45	11265.02
2019-07-19 23:00	11265.10
2019-07-19 23:15	11265.20
2019-07-19 23:30	11265.27
2019-07-19 23:45	11265.32
2019-07-20 00:00	11265.37
2019-07-20 00:15	11265.42
2019-07-20 00:30	11265.48
2019-07-20 00:45	11265.53
2019-07-20 01:00	11265.57
2019-07-20 01:15	11265.62
2019-07-20 01:30	11265.63
2019-07-20 01:45	11265.66
2019-07-20 02:00	11265.69
2019-07-20 02:15	11265.70
2019-07-20 02:30	11265.73
2019-07-20 02:45	11265.75
2019-07-20 03:00	11265.76
2019-07-20 03:15	11265.79
2019-07-20 03:30	11265.80
2019-07-20 03:45	11265.82
2019-07-20 04:00	11265.85
2019-07-20 04:15	11265.86
2019-07-20 04:30	11265.87
2019-07-20 04:45	11265.90
2019-07-20 05:00	11265.91
2019-07-20 05:15	11265.93
2019-07-20 05:30	11266.02
2019-07-20 05:45	11266.06
2019-07-20 06:00	11266.13
2019-07-20 06:15	11266.16
2019-07-20 06:30	11266.17
2019-07-20 06:45	11266.20
2019-07-20 07:00	11266.22
2019-07-20 07:15	11266.23
2019-07-20 07:30	11266.25
2019-07-20 07:45	11266.27
2019-07-20 08:00	11266.28
2019-07-20 08:15	11266.31
2019-07-20 08:30	11266.33
2019-07-20 08:45	11266.34
2019-07-20 09:00	11266.37
2019-07-20 09:15	11266.39
2019-07-20 09:30	11266.44
2019-07-20 09:45	11266.48
2019-07-20 10:00	11266.52
2019-07-20 10:15	11266.54
2019-07-20 10:30	11266.58
2019-07-20 10:45	11266.59
2019-07-20 11:00	11266.62
2019-07-20 11:15	11266.65
2019-07-20 11:30	11266.68
2019-07-20 11:45	11266.71
2019-07-20 12:00	11266.76
2019-07-20 12:15	11266.79
2019-07-20 12:30	11266.84
2019-07-20 12:45	11266.88
2019-07-20 13:00	11266.91
2019-07-20 13:15	11266.96
2019-07-20 13:30	11267.00
2019-07-20 13:45	11267.04
2019-07-20 14:00	11267.09
2019-07-20 14:15	11267.13
2019-07-20 14:30	11267.18
2019-07-20 14:45	11267.25
2019-07-20 15:00	11267.32
2019-07-20 15:15	11267.35
2019-07-20 15:30	11267.39
2019-07-20 15:45	11267.70
2019-07-20 16:00	11267.83
2019-07-20 16:15	11267.89
2019-07-20 16:30	11267.95
2019-07-20 16:45	11268.02
2019-07-20 17:00	11268.06
2019-07-20 17:15	11268.10
2019-07-20 17:30	11268.15
2019-07-20 17:45	11268.19
2019-07-20 18:00	11268.23
2019-07-20 18:15	11268.28
2019-07-20 18:30	11268.35
2019-07-20 18:45	11268.40
2019-07-20 19:00	11268.44
2019-07-20 19:15	11268.47
2019-07-20 19:30	11268.52
2019-07-20 19:45	11268.56
2019-07-20 20:00	11268.59
2019-07-20 20:15	11268.64
2019-07-20 20:30	11268.67
2019-07-20 20:45	11268.71
2019-07-20 21:00	11268.76
2019-07-20 21:15	11268.79
2019-07-20 21:30	11268.93
2019-07-20 21:45	11268.99
2019-07-20 22:00	11269.04
2019-07-20 22:15	11269.11
2019-07-20 22:30	11269.24
2019-07-20 22:45	11269.51
2019-07-20 23:00	11269.59
2019-07-20 23:15	11269.63
2019-07-20 23:30	11269.68
2019-07-20 23:45	11269.73
2019-07-21 00:00	11269.77
2019-07-21 00:15	11270.24
2019-07-21 00:30	11270.28
2019-07-21 00:45	11270.31
2019-07-21 01:00	11270.36
2019-07-21 01:15	11270.40
2019-07-21 01:30	11270.44
2019-07-21 01:45	11270.49
2019-07-21 02:00	11270.52
2019-07-21 02:15	11270.56
2019-07-21 02:30	11270.60
2019-07-21 02:45	11270.63
2019-07-21 03:00	11270.67
2019-07-21 03:15	11270.69
2019-07-21 03:30	11270.70
2019-07-21 03:45	11270.72
2019-07-21 04:00	11270.75
2019-07-21 04:15	11270.76
2019-07-21 04:30	11270.78
2019-07-21 04:45	11270.80
2019-07-21 05:00	11270.81
2019-07-21 05:15	11270.83
2019-07-21 05:30	11270.85
2019-07-21 05:45	11270.86
2019-07-21 06:00	11270.88
2019-07-21 06:15	11270.90
2019-07-21 06:30	11270.91
2019-07-21 06:45	11270.93
2019-07-21 07:00	11270.96
2019-07-21 07:15	11270.97
2019-07-21 07:30	11270.99
2019-07-21 07:45	11271.01
2019-07-21 08:00	11271.07
2019-07-21 08:15	11271.09
2019-07-21 08:30	11271.16
2019-07-21 08:45	11271.18
2019-07-21 09:00	11271.22
2019-07-21 09:15	11271.25
2019-07-21 09:30	11271.26
2019-07-21 09:45	11271.29
2019-07-21 10:00	11271.30
2019-07-21 10:15	11271.32
2019-07-21 10:30	11271.36
2019-07-21 10:45	11271.37
2019-07-21 11:00	11271.40
2019-07-21 11:15	11271.43
2019-07-21 11:30	11271.45
2019-07-21 11:45	11271.49
2019-07-21 12:00	11271.60
2019-07-21 12:15	11271.62
2019-07-21 12:30	11271.67
2019-07-21 12:45	11271.69
2019-07-21 13:00	11271.72
2019-07-21 13:15	11271.77
2019-07-21 13:30	11271.84
2019-07-21 13:45	11271.89
2019-07-21 14:00	11271.93
2019-07-21 14:15	11271.96
2019-07-21 14:30	11272.01
2019-07-21 14:45	11272.04
2019-07-21 15:00	11272.09
2019-07-21 15:15	11272.20
2019-07-21 15:30	11272.23
2019-07-21 15:45	11272.28
2019-07-21 16:00	11272.32
2019-07-21 16:15	11272.35
2019-07-21 16:30	11272.40
2019-07-21 16:45	11272.43
2019-07-21 17:00	11272.47
2019-07-21 17:15	11272.52
2019-07-21 17:30	11272.59
2019-07-21 17:45	11272.64
2019-07-21 18:00	11272.68
2019-07-21 18:15	11272.72
2019-07-21 18:30	11272.77
2019-07-21 18:45	11272.80
2019-07-21 19:00	11272.85
2019-07-21 19:15	11272.90
2019-07-21 19:30	11272.94
2019-07-21 19:45	11273.00
2019-07-21 20:00	11273.12
2019-07-21 20:15	11273.17
2019-07-21 20:30	11273.21
2019-07-21 20:45	11273.24
2019-07-21 21:00	11273.28
2019-07-21 21:15	11273.32
2019-07-21 21:30	11273.35
2019-07-21 21:45	11273.39
2019-07-21 22:00	11273.42
2019-07-21 22:15	11273.46
2019-07-21 22:30	11273.50
2019-07-21 22:45	11273.52
2019-07-21 23:00	11273.57
2019-07-21 23:15	11273.62
2019-07-21 23:30	11273.65
2019-07-21 23:45	11273.70
2019-07-22 00:00	11273.73
2019-07-22 00:15	11273.76
2019-07-22 00:30	11273.79
2019-07-22 00:45	11273.80
2019-07-22 01:00	11273.82
2019-07-22 01:15	11273.84
2019-07-22 01:30	11273.86
2019-07-22 01:45	11273.88
2019-07-22 02:00	11273.90
2019-07-22 02:15	11273.91
2019-07-22 02:30	11273.94
2019-07-22 02:45	11273.95
2019-07-22 03:00	11273.96
2019-07-22 03:15	11273.99
2019-07-22 03:30	11274.00
2019-07-22 03:45	11274.02
2019-07-22 04:00	11274.05
2019-07-22 04:15	11274.06
2019-07-22 04:30	11274.08
2019-07-22 04:45	11274.10
2019-07-22 05:00	11274.11
2019-07-22 05:15	11274.13
2019-07-22 05:30	11274.16
2019-07-22 05:45	11274.16
2019-07-22 06:00	11274.19
2019-07-22 06:15	11274.21
2019-07-22 06:30	11274.22
2019-07-22 06:45	11274.25
2019-07-22 07:00	11274.27
2019-07-22 07:15	11274.28
2019-07-22 07:30	11274.30
2019-07-22 07:45	11274.32
2019-07-22 08:00	11274.33
2019-07-22 08:15	11274.42
2019-07-22 08:30	11274.47
2019-07-22 08:45	11274.49
2019-07-22 09:00	11274.52
2019-07-22 09:15	11274.54
2019-07-22 09:30	11274.56
2019-07-22 09:45	11274.60
2019-07-22 10:00	11274.62
2019-07-22 10:15	11274.63
2019-07-22 10:30	11274.67
2019-07-22 10:45	11274.71
2019-07-22 11:00	11274.75
2019-07-22 11:15	11274.89
2019-07-22 11:30	11274.92
2019-07-22 11:45	11274.96
2019-07-22 12:00	11275.00
2019-07-22 12:15	11275.03
2019-07-22 12:30	11275.12
2019-07-22 12:45	11275.16
2019-07-22 13:00	11275.20
2019-07-22 13:15	11275.36
2019-07-22 13:30	11275.46
2019-07-22 13:45	11275.50
2019-07-22 14:00	11275.54
2019-07-22 14:15	11275.60
2019-07-22 14:30	11275.63
2019-07-22 14:45	11275.68
2019-07-22 15:00	11275.71
2019-07-22 15:15	11275.76
2019-07-22 15:30	11275.80
2019-07-22 15:45	11275.84
2019-07-22 16:00	11275.89
2019-07-22 16:15	11275.92
2019-07-22 16:30	11276.00
2019-07-22 16:45	11276.05
2019-07-22 17:00	11276.08
2019-07-22 17:15	11276.13
2019-07-22 17:30	11276.17
2019-07-22 17:45	11276.21
2019-07-22 18:00	11276.26
2019-07-22 18:15	11276.29
2019-07-22 18:30	11276.34
2019-07-22 18:45	11276.38
2019-07-22 19:00	11276.42
2019-07-22 19:15	11276.47
2019-07-22 19:30	11276.50
2019-07-22 19:45	11276.54
2019-07-22 20:00	11276.59
2019-07-22 20:15	11276.63
2019-07-22 20:30	11276.68
2019-07-22 20:45	11276.73


==> S2-15min.csv <==
2019-06-14 00:00	24132.41
2019-06-14 00:15	24132.41
2019-06-14 00:30	24132.42
2019-06-14 00:45	24132.45
2019-06-14 01:00	24132.49
2019-06-14 01:15	24132.53
2019-06-14 01:30	24132.56
2019-06-14 01:45	24132.60
2019-06-14 02:00	24132.61
2019-06-14 02:15	24132.62
2019-06-14 02:30	24132.63
2019-06-14 02:45	24132.64
2019-06-14 03:00	24132.65
2019-06-14 03:15	24132.68
2019-06-14 03:30	24132.72
2019-06-14 03:45	24132.76
2019-06-14 04:00	24132.80
2019-06-14 04:15	24132.84
2019-06-14 04:30	24132.85
2019-06-14 04:45	24132.86
2019-06-14 05:00	24132.87
2019-06-14 05:15	24132.88
2019-06-14 05:30	24132.89
2019-06-14 05:45	24132.90
2019-06-14 06:00	24132.94
2019-06-14 06:15	24132.98
2019-06-14 06:30	24133.02
2019-06-14 06:45	24133.06
2019-06-14 07:00	24133.07
2019-06-14 07:15	24133.08
2019-06-14 07:30	24133.09
2019-06-14 07:45	24133.10
2019-06-14 08:00	24133.11
2019-06-14 08:15	24133.14
2019-06-14 08:30	24133.19
2019-06-14 08:45	24133.24
2019-06-14 09:00	24133.30
2019-06-14 09:15	24133.33
2019-06-14 09:30	24133.36
2019-06-14 09:45	24133.38
2019-06-14 10:00	24133.41
2019-06-14 10:15	24133.43
2019-06-14 10:30	24133.49
2019-06-14 10:45	24133.56
2019-06-14 11:00	24133.62
2019-06-14 11:15	24133.68
2019-06-14 11:30	24133.79
2019-06-14 11:45	24133.92
2019-06-14 12:00	24133.98
2019-06-14 12:15	24134.00
2019-06-14 12:30	24134.06
2019-06-14 12:45	24134.13
2019-06-14 13:00	24134.29
2019-06-14 13:15	24134.44
2019-06-14 13:30	24134.56
2019-06-14 13:45	24134.61
2019-06-14 14:00	24134.68
2019-06-14 14:15	24134.76
2019-06-14 14:30	24134.93
2019-06-14 14:45	24135.17
2019-06-14 15:00	24135.25
2019-06-14 15:15	24135.35
2019-06-14 15:30	24135.48
2019-06-14 15:45	24135.59
2019-06-14 16:00	24135.66
2019-06-14 16:15	24135.73
2019-06-14 16:30	24135.83
2019-06-14 16:45	24135.93
2019-06-14 17:00	24136.04
2019-06-14 17:15	24136.14
2019-06-14 17:30	24136.22
2019-06-14 17:45	24136.29
2019-06-14 18:00	24136.36
2019-06-14 18:15	24136.48
2019-06-14 18:30	24136.56
2019-06-14 18:45	24136.64
2019-06-14 19:00	24136.72
2019-06-14 19:15	24136.91
2019-06-14 19:30	24136.96
2019-06-14 19:45	24137.09
2019-06-14 20:00	24137.30
2019-06-14 20:15	24137.45
2019-06-14 20:30	24137.61
2019-06-14 20:45	24137.80
2019-06-14 21:00	24137.92
2019-06-14 21:15	24138.00
2019-06-14 21:30	24138.03
2019-06-14 21:45	24138.07
2019-06-14 22:00	24138.18
2019-06-14 22:15	24138.25
2019-06-14 22:30	24138.32
2019-06-14 22:45	24138.39
2019-06-14 23:00	24138.44
2019-06-14 23:15	24138.50
2019-06-14 23:30	24138.53
2019-06-14 23:45	24138.54
2019-06-15 00:00	24138.54
2019-06-15 00:15	24138.59
2019-06-15 00:30	24138.63
2019-06-15 00:45	24138.67
2019-06-15 01:00	24138.69
2019-06-15 01:15	24138.70
2019-06-15 01:30	24138.70
2019-06-15 01:45	24138.71
2019-06-15 02:00	24138.73
2019-06-15 02:15	24138.77
2019-06-15 02:30	24138.81
2019-06-15 02:45	24138.85
2019-06-15 03:00	24138.86
2019-06-15 03:15	24138.87
2019-06-15 03:30	24138.88
2019-06-15 03:45	24138.89
2019-06-15 04:00	24138.91
2019-06-15 04:15	24138.95
2019-06-15 04:30	24138.99
2019-06-15 04:45	24139.02
2019-06-15 05:00	24139.03
2019-06-15 05:15	24139.04
2019-06-15 05:30	24139.05
2019-06-15 05:45	24139.06
2019-06-15 06:00	24139.09
2019-06-15 06:15	24139.14
2019-06-15 06:30	24139.18
2019-06-15 06:45	24139.21
2019-06-15 07:00	24139.23
2019-06-15 07:15	24139.24
2019-06-15 07:30	24139.25
2019-06-15 07:45	24139.39
2019-06-15 08:00	24139.64
2019-06-15 08:15	24140.04
2019-06-15 08:30	24140.10
2019-06-15 08:45	24140.17
2019-06-15 09:00	24140.28
2019-06-15 09:15	24140.45
2019-06-15 09:30	24140.89
2019-06-15 09:45	24140.93
2019-06-15 10:00	24140.99
2019-06-15 10:15	24141.04
2019-06-15 10:30	24141.10
2019-06-15 10:45	24141.12
2019-06-15 11:00	24141.14
2019-06-15 11:15	24141.17
2019-06-15 11:30	24141.19
2019-06-15 11:45	24141.24
2019-06-15 12:00	24141.30
2019-06-15 12:15	24141.35
2019-06-15 12:30	24141.41
2019-06-15 12:45	24141.43
2019-06-15 13:00	24141.46
2019-06-15 13:15	24141.48
2019-06-15 13:30	24141.51
2019-06-15 13:45	24141.54
2019-06-15 14:00	24141.60
2019-06-15 14:15	24141.66
2019-06-15 14:30	24141.71
2019-06-15 14:45	24141.75
2019-06-15 15:00	24141.77
2019-06-15 15:15	24141.80
2019-06-15 15:30	24141.82
2019-06-15 15:45	24141.85
2019-06-15 16:00	24141.91
2019-06-15 16:15	24141.97
2019-06-15 16:30	24142.02
2019-06-15 16:45	24142.06
2019-06-15 17:00	24142.08
2019-06-15 17:15	24142.11
2019-06-15 17:30	24142.13
2019-06-15 17:45	24142.15
2019-06-15 18:00	24142.19
2019-06-15 18:15	24142.23
2019-06-15 18:30	24142.27
2019-06-15 18:45	24142.28
2019-06-15 19:00	24142.30
2019-06-15 19:15	24142.31
2019-06-15 19:30	24142.32
2019-06-15 19:45	24142.36
2019-06-15 20:00	24142.40
2019-06-15 20:15	24142.44
2019-06-15 20:30	24142.47
2019-06-15 20:45	24142.47
2019-06-15 21:00	24142.48
2019-06-15 21:15	24142.49
2019-06-15 21:30	24142.50
2019-06-15 21:45	24142.55
2019-06-15 22:00	24142.59
2019-06-15 22:15	24142.63
2019-06-15 22:30	24142.66
2019-06-15 22:45	24142.70
2019-06-15 23:00	24142.71
2019-06-15 23:15	24142.72
2019-06-15 23:30	24142.73
2019-06-15 23:45	24142.74
2019-06-16 00:00	24142.74
2019-06-16 00:15	24142.77
2019-06-16 00:30	24142.81
2019-06-16 00:45	24142.85
2019-06-16 01:00	24142.89
2019-06-16 01:15	24142.93
2019-06-16 01:30	24142.94
2019-06-16 01:45	24142.95
2019-06-16 02:00	24142.96
2019-06-16 02:15	24142.97
2019-06-16 02:30	24142.97
2019-06-16 02:45	24142.99
2019-06-16 03:00	24143.03
2019-06-16 03:15	24143.07
2019-06-16 03:30	24143.11
2019-06-16 03:45	24143.15
2019-06-16 04:00	24143.18
2019-06-16 04:15	24143.19
2019-06-16 04:30	24143.20
2019-06-16 04:45	24143.21
2019-06-16 05:00	24143.22
2019-06-16 05:15	24143.23
2019-06-16 05:30	24143.25
2019-06-16 05:45	24143.29
2019-06-16 06:00	24143.33
2019-06-16 06:15	24143.37
2019-06-16 06:30	24143.39
2019-06-16 06:45	24143.40
2019-06-16 07:00	24143.41
2019-06-16 07:15	24143.42
2019-06-16 07:30	24143.43
2019-06-16 07:45	24143.46
2019-06-16 08:00	24143.51
2019-06-16 08:15	24143.55
2019-06-16 08:30	24143.59
2019-06-16 08:45	24143.61
2019-06-16 09:00	24143.62
2019-06-16 09:15	24143.64
2019-06-16 09:30	24143.66
2019-06-16 09:45	24143.70
2019-06-16 10:00	24143.76
2019-06-16 10:15	24143.81
2019-06-16 10:30	24143.86
2019-06-16 10:45	24143.88
2019-06-16 11:00	24143.91
2019-06-16 11:15	24143.93
2019-06-16 11:30	24143.95
2019-06-16 11:45	24144.00
2019-06-16 12:00	24144.05
2019-06-16 12:15	24144.10
2019-06-16 12:30	24144.14
2019-06-16 12:45	24144.16
2019-06-16 13:00	24144.18
2019-06-16 13:15	24144.21
2019-06-16 13:30	24144.23
2019-06-16 13:45	24144.26
2019-06-16 14:00	24144.32
2019-06-16 14:15	24144.38
2019-06-16 14:30	24144.43
2019-06-16 14:45	24144.46
2019-06-16 15:00	24144.49
2019-06-16 15:15	24144.51
2019-06-16 15:30	24144.54
2019-06-16 15:45	24144.58
2019-06-16 16:00	24144.64
2019-06-16 16:15	24144.70
2019-06-16 16:30	24144.75
2019-06-16 16:45	24144.79
2019-06-16 17:00	24144.81
2019-06-16 17:15	24144.83
2019-06-16 17:30	24144.85
2019-06-16 17:45	24144.87
2019-06-16 18:00	24144.91
2019-06-16 18:15	24144.96
2019-06-16 18:30	24145.00
2019-06-16 18:45	24145.02
2019-06-16 19:00	24145.03
2019-06-16 19:15	24145.04
2019-06-16 19:30	24145.05
2019-06-16 19:45	24145.07
2019-06-16 20:00	24145.12
2019-06-16 20:15	24145.16
2019-06-16 20:30	24145.19
2019-06-16 20:45	24145.20
2019-06-16 21:00	24145.21
2019-06-16 21:15	24145.22
2019-06-16 21:30	24145.23
2019-06-16 21:45	24145.26
2019-06-16 22:00	24145.30
2019-06-16 22:15	24145.34
2019-06-16 22:30	24145.38
2019-06-16 22:45	24145.39
2019-06-16 23:00	24145.40
2019-06-16 23:15	24145.41
2019-06-16 23:30	24145.42
2019-06-16 23:45	24145.44
2019-06-17 00:00	24145.48
2019-06-17 00:15	24145.52
2019-06-17 00:30	24145.56
2019-06-17 00:45	24145.58
2019-06-17 01:00	24145.59
2019-06-17 01:15	24145.60
2019-06-17 01:30	24145.61
2019-06-17 01:45	24145.62
2019-06-17 02:00	24145.65
2019-06-17 02:15	24145.69
2019-06-17 02:30	24145.73
2019-06-17 02:45	24145.77
2019-06-17 03:00	24145.81
2019-06-17 03:15	24145.82
2019-06-17 03:30	24145.83
2019-06-17 03:45	24145.84
2019-06-17 04:00	24145.85
2019-06-17 04:15	24145.86
2019-06-17 04:30	24145.88
2019-06-17 04:45	24145.92
2019-06-17 05:00	24145.96
2019-06-17 05:15	24146.00
2019-06-17 05:30	24146.01
2019-06-17 05:45	24146.02
2019-06-17 06:00	24146.03
2019-06-17 06:15	24146.03
2019-06-17 06:30	24146.06
2019-06-17 06:45	24146.10
2019-06-17 07:00	24146.14
2019-06-17 07:15	24146.18
2019-06-17 07:30	24146.19
2019-06-17 07:45	24146.21
2019-06-17 08:00	24146.22
2019-06-17 08:15	24146.23
2019-06-17 08:30	24146.26
2019-06-17 08:45	24146.30
2019-06-17 09:00	24146.35
2019-06-17 09:15	24146.39
2019-06-17 09:30	24146.41
2019-06-17 09:45	24146.43
2019-06-17 10:00	24146.46
2019-06-17 10:15	24146.49
2019-06-17 10:30	24146.55
2019-06-17 10:45	24146.60
2019-06-17 11:00	24146.66
2019-06-17 11:15	24146.68
2019-06-17 11:30	24146.69
2019-06-17 11:45	24146.71
2019-06-17 12:00	24146.73
2019-06-17 12:15	24146.76
2019-06-17 12:30	24146.81
2019-06-17 12:45	24146.87
2019-06-17 13:00	24146.93
2019-06-17 13:15	24146.97
2019-06-17 13:30	24146.99
2019-06-17 13:45	24147.02
2019-06-17 14:00	24147.04
2019-06-17 14:15	24147.07
2019-06-17 14:30	24147.11
2019-06-17 14:45	24147.17
2019-06-17 15:00	24147.22
2019-06-17 15:15	24147.27
2019-06-17 15:30	24147.33
2019-06-17 15:45	24147.36
2019-06-17 16:00	24147.39
2019-06-17 16:15	24147.41
2019-06-17 16:30	24147.44
2019-06-17 16:45	24147.46
2019-06-17 17:00	24147.50
2019-06-17 17:15	24147.55
2019-06-17 17:30	24147.60
2019-06-17 17:45	24147.65
2019-06-17 18:00	24147.70
2019-06-17 18:15	24147.72
2019-06-17 18:30	24147.73
2019-06-17 18:45	24147.74
2019-06-17 19:00	24147.75
2019-06-17 19:15	24147.76
2019-06-17 19:30	24147.77
2019-06-17 19:45	24147.82
2019-06-17 20:00	24147.86
2019-06-17 20:15	24147.90
2019-06-17 20:30	24147.92
2019-06-17 20:45	24147.93
2019-06-17 21:00	24147.94
2019-06-17 21:15	24147.95
2019-06-17 21:30	24147.96
2019-06-17 21:45	24148.00
2019-06-17 22:00	24148.04
2019-06-17 22:15	24148.08
2019-06-17 22:30	24148.11
2019-06-17 22:45	24148.12
2019-06-17 23:00	24148.13
2019-06-17 23:15	24148.14
2019-06-17 23:30	24148.14
2019-06-17 23:45	24148.18
2019-06-18 00:00	24148.22
2019-06-18 00:15	24148.26
2019-06-18 00:30	24148.30
2019-06-18 00:45	24148.31
2019-06-18 01:00	24148.32
2019-06-18 01:15	24148.32
2019-06-18 01:30	24148.33
2019-06-18 01:45	24148.35
2019-06-18 02:00	24148.40
2019-06-18 02:15	24148.44
2019-06-18 02:30	24148.47
2019-06-18 02:45	24148.48
2019-06-18 03:00	24148.49
2019-06-18 03:15	24148.49
2019-06-18 03:30	24148.50
2019-06-18 03:45	24148.54
2019-06-18 04:00	24148.58
2019-06-18 04:15	24148.62
2019-06-18 04:30	24148.63
2019-06-18 04:45	24148.64
2019-06-18 05:00	24148.65
2019-06-18 05:15	24148.66
2019-06-18 05:30	24148.70
2019-06-18 05:45	24148.74
2019-06-18 06:00	24148.78
2019-06-18 06:15	24148.80
2019-06-18 06:30	24148.81
2019-06-18 06:45	24148.82
2019-06-18 07:00	24148.84
2019-06-18 07:15	24148.85
2019-06-18 07:30	24148.88
2019-06-18 07:45	24148.93
2019-06-18 08:00	24148.97
2019-06-18 08:15	24149.01
2019-06-18 08:30	24149.04
2019-06-18 08:45	24149.05
2019-06-18 09:00	24149.06
2019-06-18 09:15	24149.08
2019-06-18 09:30	24149.10
2019-06-18 09:45	24149.13
2019-06-18 10:00	24149.18
2019-06-18 10:15	24149.23
2019-06-18 10:30	24149.29
2019-06-18 10:45	24149.33
2019-06-18 11:00	24149.36
2019-06-18 11:15	24149.38
2019-06-18 11:30	24149.40
2019-06-18 11:45	24149.43
2019-06-18 12:00	24149.46
2019-06-18 12:15	24149.52
2019-06-18 12:30	24149.57
2019-06-18 12:45	24149.63
2019-06-18 13:00	24149.68
2019-06-18 13:15	24149.71
2019-06-18 13:30	24149.73
2019-06-18 13:45	24149.76
2019-06-18 14:00	24149.78
2019-06-18 14:15	24149.82
2019-06-18 14:30	24149.88
2019-06-18 14:45	24149.93
2019-06-18 15:00	24149.99
2019-06-18 15:15	24150.03
2019-06-18 15:30	24150.05
2019-06-18 15:45	24150.07
2019-06-18 16:00	24150.09
2019-06-18 16:15	24150.11
2019-06-18 16:30	24150.15
2019-06-18 16:45	24150.20
2019-06-18 17:00	24150.24
2019-06-18 17:15	24150.29
2019-06-18 17:30	24150.31
2019-06-18 17:45	24150.32
2019-06-18 18:00	24150.33
2019-06-18 18:15	24150.34
2019-06-18 18:30	24150.36
2019-06-18 18:45	24150.41
2019-06-18 19:00	24150.45
2019-06-18 19:15	24150.49
2019-06-18 19:30	24150.50
2019-06-18 19:45	24150.51
2019-06-18 20:00	24150.52
2019-06-18 20:15	24150.53
2019-06-18 20:30	24150.57
2019-06-18 20:45	24150.61
2019-06-18 21:00	24150.65
2019-06-18 21:15	24150.67
2019-06-18 21:30	24150.68
2019-06-18 21:45	24150.69
2019-06-18 22:00	24150.70
2019-06-18 22:15	24150.71
2019-06-18 22:30	24150.76
2019-06-18 22:45	24150.80
2019-06-18 23:00	24150.84
2019-06-18 23:15	24150.86
2019-06-18 23:30	24150.87
2019-06-18 23:45	24150.88
2019-06-19 00:00	24150.89
2019-06-19 00:15	24150.90
2019-06-19 00:30	24150.93
2019-06-19 00:45	24150.97
2019-06-19 01:00	24151.01
2019-06-19 01:15	24151.04
2019-06-19 01:30	24151.05
2019-06-19 01:45	24151.06
2019-06-19 02:00	24151.07
2019-06-19 02:15	24151.08
2019-06-19 02:30	24151.12
2019-06-19 02:45	24151.16
2019-06-19 03:00	24151.20
2019-06-19 03:15	24151.21
2019-06-19 03:30	24151.22
2019-06-19 03:45	24151.23
2019-06-19 04:00	24151.24
2019-06-19 04:15	24151.29
2019-06-19 04:30	24151.33
2019-06-19 04:45	24151.36
2019-06-19 05:00	24151.39
2019-06-19 05:15	24151.40
2019-06-19 05:30	24151.41
2019-06-19 05:45	24151.42
2019-06-19 06:00	24151.43
2019-06-19 06:15	24151.44
2019-06-19 06:30	24151.48
2019-06-19 06:45	24151.52
2019-06-19 07:00	24151.56
2019-06-19 07:15	24151.59
2019-06-19 07:30	24151.60
2019-06-19 07:45	24151.61
2019-06-19 08:00	24151.62
2019-06-19 08:15	24151.63
2019-06-19 08:30	24151.66
2019-06-19 08:45	24151.70
2019-06-19 09:00	24151.74
2019-06-19 09:15	24151.78
2019-06-19 09:30	24151.79
2019-06-19 09:45	24151.80
2019-06-19 10:00	24151.81
2019-06-19 10:15	24151.82
2019-06-19 10:30	24151.85
2019-06-19 10:45	24151.90
2019-06-19 11:00	24151.96
2019-06-19 11:15	24151.99
2019-06-19 11:30	24152.02
2019-06-19 11:45	24152.04
2019-06-19 12:00	24152.06
2019-06-19 12:15	24152.11
2019-06-19 12:30	24152.17
2019-06-19 12:45	24152.22
2019-06-19 13:00	24152.26
2019-06-19 13:15	24152.28
2019-06-19 13:30	24152.30
2019-06-19 13:45	24152.32
2019-06-19 14:00	24152.35
2019-06-19 14:15	24152.38
2019-06-19 14:30	24152.44
2019-06-19 14:45	24152.49
2019-06-19 15:00	24152.55
2019-06-19 15:15	24152.60
2019-06-19 15:30	24152.62
2019-06-19 15:45	24152.64
2019-06-19 16:00	24152.66
2019-06-19 16:15	24152.69
2019-06-19 16:30	24152.71
2019-06-19 16:45	24152.77
2019-06-19 17:00	24152.82
2019-06-19 17:15	24152.86
2019-06-19 17:30	24152.88
2019-06-19 17:45	24152.90
2019-06-19 18:00	24152.91
2019-06-19 18:15	24152.94
2019-06-19 18:30	24152.98
2019-06-19 18:45	24153.02
2019-06-19 19:00	24153.06
2019-06-19 19:15	24153.07
2019-06-19 19:30	24153.08
2019-06-19 19:45	24153.09
2019-06-19 20:00	24153.11
2019-06-19 20:15	24153.15
2019-06-19 20:30	24153.21
2019-06-19 20:45	24153.27
2019-06-19 21:00	24153.33
2019-06-19 21:15	24153.38
2019-06-19 21:30	24153.41
2019-06-19 21:45	24153.45
2019-06-19 22:00	24153.48
2019-06-19 22:15	24153.53
2019-06-19 22:30	24153.70
2019-06-19 22:45	24153.79
2019-06-19 23:00	24153.86
2019-06-19 23:15	24153.96
2019-06-19 23:30	24154.10
2019-06-19 23:45	24154.20
2019-06-20 00:00	24154.32
2019-06-20 00:15	24154.42
2019-06-20 00:30	24154.52
2019-06-20 00:45	24154.65
2019-06-20 01:00	24154.78
2019-06-20 01:15	24154.86
2019-06-20 01:30	24154.92
2019-06-20 01:45	24154.96
2019-06-20 02:00	24154.98
2019-06-20 02:15	24155.00
2019-06-20 02:30	24155.02
2019-06-20 02:45	24155.03
2019-06-20 03:00	24155.04
2019-06-20 03:15	24155.08
2019-06-20 03:30	24155.12
2019-06-20 03:45	24155.17
2019-06-20 04:00	24155.22
2019-06-20 04:15	24155.25
2019-06-20 04:30	24155.27
2019-06-20 04:45	24155.29
2019-06-20 05:00	24155.30
2019-06-20 05:15	24155.30
2019-06-20 05:30	24155.34
2019-06-20 05:45	24155.38
2019-06-20 06:00	24155.43
2019-06-20 06:15	24155.48
2019-06-20 06:30	24155.51
2019-06-20 06:45	24155.53
2019-06-20 07:00	24155.56
2019-06-20 07:15	24155.59
2019-06-20 07:30	24155.61
2019-06-20 07:45	24155.65
2019-06-20 08:00	24155.69
2019-06-20 08:15	24155.79
2019-06-20 08:30	24155.95
2019-06-20 08:45	24156.02
2019-06-20 09:00	24156.07
2019-06-20 09:15	24156.11
2019-06-20 09:30	24156.17
2019-06-20 09:45	24156.22
2019-06-20 10:00	24156.36
2019-06-20 10:15	24156.47
2019-06-20 10:30	24156.56
2019-06-20 10:45	24156.65
2019-06-20 11:00	24156.80
2019-06-20 11:15	24156.90
2019-06-20 11:30	24157.00
2019-06-20 11:45	24157.09
2019-06-20 12:00	24157.15
2019-06-20 12:15	24157.20
2019-06-20 12:30	24157.26
2019-06-20 12:45	24157.35
2019-06-20 13:00	24157.44
2019-06-20 13:15	24157.54
2019-06-20 13:30	24157.63
2019-06-20 13:45	24157.71
2019-06-20 14:00	24157.79
2019-06-20 14:15	24157.86
2019-06-20 14:30	24157.94
2019-06-20 14:45	24158.04
2019-06-20 15:00	24158.13
2019-06-20 15:15	24158.22
2019-06-20 15:30	24158.32
2019-06-20 15:45	24158.40
2019-06-20 16:00	24158.46
2019-06-20 16:15	24158.52
2019-06-20 16:30	24158.62
2019-06-20 16:45	24158.71
2019-06-20 17:00	24158.81
2019-06-20 17:15	24158.89
2019-06-20 17:30	24158.94
2019-06-20 17:45	24159.00
2019-06-20 18:00	24159.05
2019-06-20 18:15	24159.12
2019-06-20 18:30	24159.18
2019-06-20 18:45	24159.22
2019-06-20 19:00	24159.30
2019-06-20 19:15	24159.37
2019-06-20 19:30	24159.42
2019-06-20 19:45	24159.47
2019-06-20 20:00	24159.51
2019-06-20 20:15	24159.55
2019-06-20 20:30	24159.62
2019-06-20 20:45	24159.68
2019-06-20 21:00	24159.73
2019-06-20 21:15	24159.77
2019-06-20 21:30	24159.83
2019-06-20 21:45	24159.98
2019-06-20 22:00	24160.04
2019-06-20 22:15	24160.11
2019-06-20 22:30	24160.18
2019-06-20 22:45	24160.25
2019-06-20 23:00	24160.31
2019-06-20 23:15	24160.36
2019-06-20 23:30	24160.41
2019-06-20 23:45	24160.43
2019-06-21 00:00	24160.45
2019-06-21 00:15	24160.49
2019-06-21 00:30	24160.53
2019-06-21 00:45	24160.57
2019-06-21 01:00	24160.61
2019-06-21 01:15	24160.62
2019-06-21 01:30	24160.63
2019-06-21 01:45	24160.64
2019-06-21 02:00	24160.65
2019-06-21 02:15	24160.65
2019-06-21 02:30	24160.70
2019-06-21 02:45	24160.74
2019-06-21 03:00	24160.78
2019-06-21 03:15	24160.82
2019-06-21 03:30	24160.84
2019-06-21 03:45	24160.85
2019-06-21 04:00	24160.86
2019-06-21 04:15	24160.86
2019-06-21 04:30	24160.87
2019-06-21 04:45	24160.89
2019-06-21 05:00	24160.94
2019-06-21 05:15	24160.98
2019-06-21 05:30	24161.01
2019-06-21 05:45	24161.03
2019-06-21 06:00	24161.04
2019-06-21 06:15	24161.05
2019-06-21 06:30	24161.06
2019-06-21 06:45	24161.07
2019-06-21 07:00	24161.11
2019-06-21 07:15	24161.15
2019-06-21 07:30	24161.19
2019-06-21 07:45	24161.23
2019-06-21 08:00	24161.26
2019-06-21 08:15	24161.27
2019-06-21 08:30	24161.28
2019-06-21 08:45	24161.30
2019-06-21 09:00	24161.54
2019-06-21 09:15	24161.66
2019-06-21 09:30	24161.74
2019-06-21 09:45	24161.82
2019-06-21 10:00	24161.99
2019-06-21 10:15	24162.02
2019-06-21 10:30	24162.08
2019-06-21 10:45	24162.14
2019-06-21 11:00	24162.21
2019-06-21 11:15	24162.28
2019-06-21 11:30	24162.33
2019-06-21 11:45	24162.39
2019-06-21 12:00	24162.47
2019-06-21 12:15	24162.51
2019-06-21 12:30	24162.54
2019-06-21 12:45	24162.58
2019-06-21 13:00	24162.63
2019-06-21 13:15	24162.70
2019-06-21 13:30	24162.76
2019-06-21 13:45	24162.81
2019-06-21 14:00	24162.84
2019-06-21 14:15	24162.87
2019-06-21 14:30	24162.90
2019-06-21 14:45	24162.93
2019-06-21 15:00	24162.99
2019-06-21 15:15	24163.05
2019-06-21 15:30	24163.11
2019-06-21 15:45	24163.13
2019-06-21 16:00	24163.17
2019-06-21 16:15	24163.23
2019-06-21 16:30	24163.30
2019-06-21 16:45	24163.38
2019-06-21 17:00	24163.46
2019-06-21 17:15	24163.52
2019-06-21 17:30	24163.57
2019-06-21 17:45	24163.61
2019-06-21 18:00	24163.66
2019-06-21 18:15	24163.71
2019-06-21 18:30	24163.80
2019-06-21 18:45	24163.88
2019-06-21 19:00	24163.93
2019-06-21 19:15	24163.95
2019-06-21 19:30	24163.96
2019-06-21 19:45	24163.97
2019-06-21 20:00	24163.98
2019-06-21 20:15	24164.03
2019-06-21 20:30	24164.09
2019-06-21 20:45	24164.16
2019-06-21 21:00	24164.20
2019-06-21 21:15	24164.24
2019-06-21 21:30	24164.30
2019-06-21 21:45	24164.36
2019-06-21 22:00	24164.45
2019-06-21 22:15	24164.54
2019-06-21 22:30	24164.68
2019-06-21 22:45	24164.73
2019-06-21 23:00	24164.82
2019-06-21 23:15	24164.87
2019-06-21 23:30	24164.90
2019-06-21 23:45	24164.95
2019-06-22 00:00	24164.99
2019-06-22 00:15	24165.03
2019-06-22 00:30	24165.07
2019-06-22 00:45	24165.08
2019-06-22 01:00	24165.10
2019-06-22 01:15	24165.11
2019-06-22 01:30	24165.12
2019-06-22 01:45	24165.13
2019-06-22 02:00	24165.18
2019-06-22 02:15	24165.22
2019-06-22 02:30	24165.26
2019-06-22 02:45	24165.29
2019-06-22 03:00	24165.30
2019-06-22 03:15	24165.31
2019-06-22 03:30	24165.32
2019-06-22 03:45	24165.33
2019-06-22 04:00	24165.37
2019-06-22 04:15	24165.41
2019-06-22 04:30	24165.45
2019-06-22 04:45	24165.49
2019-06-22 05:00	24165.51
2019-06-22 05:15	24165.53
2019-06-22 05:30	24165.54
2019-06-22 05:45	24165.55
2019-06-22 06:00	24165.56
2019-06-22 06:15	24165.59
2019-06-22 06:30	24165.63
2019-06-22 06:45	24165.68
2019-06-22 07:00	24165.72
2019-06-22 07:15	24165.76
2019-06-22 07:30	24165.79
2019-06-22 07:45	24165.80
2019-06-22 08:00	24165.81
2019-06-22 08:15	24165.83
2019-06-22 08:30	24165.84
2019-06-22 08:45	24165.85
2019-06-22 09:00	24165.90
2019-06-22 09:15	24165.95
2019-06-22 09:30	24166.00
2019-06-22 09:45	24166.04
2019-06-22 10:00	24166.13
2019-06-22 10:15	24166.40
2019-06-22 10:30	24166.56
2019-06-22 10:45	24166.68
2019-06-22 11:00	24166.81
2019-06-22 11:15	24166.94
2019-06-22 11:30	24167.03
2019-06-22 11:45	24167.10
2019-06-22 12:00	24167.16
2019-06-22 12:15	24167.22
2019-06-22 12:30	24167.28
2019-06-22 12:45	24167.34
2019-06-22 13:00	24167.42
2019-06-22 13:15	24167.48
2019-06-22 13:30	24167.54
2019-06-22 13:45	24167.60
2019-06-22 14:00	24167.63
2019-06-22 14:15	24167.65
2019-06-22 14:30	24167.68
2019-06-22 14:45	24167.71
2019-06-22 15:00	24167.78
2019-06-22 15:15	24167.83
2019-06-22 15:30	24167.90
2019-06-22 15:45	24167.96
2019-06-22 16:00	24168.00
2019-06-22 16:15	24168.02
2019-06-22 16:30	24168.05
2019-06-22 16:45	24168.10
2019-06-22 17:00	24168.19
2019-06-22 17:15	24168.28
2019-06-22 17:30	24168.35
2019-06-22 17:45	24168.40
2019-06-22 18:00	24168.55
2019-06-22 18:15	24168.61
2019-06-22 18:30	24168.69
2019-06-22 18:45	24168.78
2019-06-22 19:00	24168.86
2019-06-22 19:15	24168.92
2019-06-22 19:30	24168.98
2019-06-22 19:45	24169.03
2019-06-22 20:00	24169.07
2019-06-22 20:15	24169.12
2019-06-22 20:30	24169.16
2019-06-22 20:45	24169.20
2019-06-22 21:00	24169.23
2019-06-22 21:15	24169.25
2019-06-22 21:30	24169.28
2019-06-22 21:45	24169.31
2019-06-22 22:00	24169.43
2019-06-22 22:15	24169.50
2019-06-22 22:30	24169.56
2019-06-22 22:45	24169.63
2019-06-22 23:00	24169.69
2019-06-22 23:15	24169.73
2019-06-22 23:30	24169.77
2019-06-22 23:45	24169.80
2019-06-23 00:00	24169.84
2019-06-23 00:15	24169.87
2019-06-23 00:30	24169.93
2019-06-23 00:45	24170.00
2019-06-23 01:00	24170.06
2019-06-23 01:15	24170.11
2019-06-23 01:30	24170.12
2019-06-23 01:45	24170.13
2019-06-23 02:00	24170.14
2019-06-23 02:15	24170.15
2019-06-23 02:30	24170.16
2019-06-23 02:45	24170.20
2019-06-23 03:00	24170.24
2019-06-23 03:15	24170.29
2019-06-23 03:30	24170.30
2019-06-23 03:45	24170.31
2019-06-23 04:00	24170.32
2019-06-23 04:15	24170.33
2019-06-23 04:30	24170.34
2019-06-23 04:45	24170.38
2019-06-23 05:00	24170.42
2019-06-23 05:15	24170.46
2019-06-23 05:30	24170.49
2019-06-23 05:45	24170.50
2019-06-23 06:00	24170.51
2019-06-23 06:15	24170.52
2019-06-23 06:30	24170.53
2019-06-23 06:45	24170.55
2019-06-23 07:00	24170.59
2019-06-23 07:15	24170.64
2019-06-23 07:30	24170.68
2019-06-23 07:45	24170.72
2019-06-23 08:00	24170.74
2019-06-23 08:15	24170.75
2019-06-23 08:30	24170.76
2019-06-23 08:45	24170.77
2019-06-23 09:00	24170.79
2019-06-23 09:15	24170.82
2019-06-23 09:30	24170.87
2019-06-23 09:45	24170.92
2019-06-23 10:00	24170.97
2019-06-23 10:15	24171.08
2019-06-23 10:30	24171.14
2019-06-23 10:45	24171.20
2019-06-23 11:00	24171.26
2019-06-23 11:15	24171.32
2019-06-23 11:30	24171.40
2019-06-23 11:45	24171.49
2019-06-23 12:00	24171.59
2019-06-23 12:15	24171.68
2019-06-23 12:30	24171.75
2019-06-23 12:45	24171.81
2019-06-23 13:00	24171.85
2019-06-23 13:15	24171.88
2019-06-23 13:30	24171.90
2019-06-23 13:45	24171.96
2019-06-23 14:00	24172.07
2019-06-23 14:15	24172.14
2019-06-23 14:30	24172.20
2019-06-23 14:45	24172.23
2019-06-23 15:00	24172.26
2019-06-23 15:15	24172.29
2019-06-23 15:30	24172.32
2019-06-23 15:45	24172.36
2019-06-23 16:00	24172.42
2019-06-23 16:15	24172.48
2019-06-23 16:30	24172.54
2019-06-23 16:45	24172.57
2019-06-23 17:00	24172.64
2019-06-23 17:15	24172.67
2019-06-23 17:30	24172.70
2019-06-23 17:45	24172.76
2019-06-23 18:00	24172.82
2019-06-23 18:15	24172.90
2019-06-23 18:30	24172.97
2019-06-23 18:45	24173.02
2019-06-23 19:00	24173.07
2019-06-23 19:15	24173.12
2019-06-23 19:30	24173.14
2019-06-23 19:45	24173.18
2019-06-23 20:00	24173.23
2019-06-23 20:15	24173.27
2019-06-23 20:30	24173.28
2019-06-23 20:45	24173.29
2019-06-23 21:00	24173.30
2019-06-23 21:15	24173.34
2019-06-23 21:30	24173.40
2019-06-23 21:45	24173.55
2019-06-23 22:00	24173.62
2019-06-23 22:15	24173.67
2019-06-23 22:30	24173.75
2019-06-23 22:45	24173.79
2019-06-23 23:00	24173.83
2019-06-23 23:15	24173.87
2019-06-23 23:30	24173.93
2019-06-23 23:45	24173.98
2019-06-24 00:00	24174.03
2019-06-24 00:15	24174.05
2019-06-24 00:30	24174.10
2019-06-24 00:45	24174.13
2019-06-24 01:00	24174.15
2019-06-24 01:15	24174.18
2019-06-24 01:30	24174.22
2019-06-24 01:45	24174.26
2019-06-24 02:00	24174.29
2019-06-24 02:15	24174.30
2019-06-24 02:30	24174.31
2019-06-24 02:45	24174.31
2019-06-24 03:00	24174.32
2019-06-24 03:15	24174.37
2019-06-24 03:30	24174.40
2019-06-24 03:45	24174.44
2019-06-24 04:00	24174.47
2019-06-24 04:15	24174.48
2019-06-24 04:30	24174.49
2019-06-24 04:45	24174.50
2019-06-24 05:00	24174.51
2019-06-24 05:15	24174.53
2019-06-24 05:30	24174.57
2019-06-24 05:45	24174.61
2019-06-24 06:00	24174.65
2019-06-24 06:15	24174.68
2019-06-24 06:30	24174.69
2019-06-24 06:45	24174.70
2019-06-24 07:00	24174.71
2019-06-24 07:15	24174.73
2019-06-24 07:30	24174.74
2019-06-24 07:45	24174.79
2019-06-24 08:00	24174.83
2019-06-24 08:15	24174.87
2019-06-24 08:30	24174.89
2019-06-24 08:45	24174.90
2019-06-24 09:00	24174.92
2019-06-24 09:15	24174.94
2019-06-24 09:30	24174.96
2019-06-24 09:45	24175.02
2019-06-24 10:00	24175.07
2019-06-24 10:15	24175.13
2019-06-24 10:30	24175.16
2019-06-24 10:45	24175.25
2019-06-24 11:00	24175.38
2019-06-24 11:15	24175.50
2019-06-24 11:30	24175.58
2019-06-24 11:45	24175.97
2019-06-24 12:00	24176.06
2019-06-24 12:15	24176.16
2019-06-24 12:30	24176.26
2019-06-24 12:45	24176.34
2019-06-24 13:00	24176.40
2019-06-24 13:15	24176.45
2019-06-24 13:30	24176.48
2019-06-24 13:45	24176.53
2019-06-24 14:00	24176.59
2019-06-24 14:15	24176.65
2019-06-24 14:30	24176.73
2019-06-24 14:45	24176.83
2019-06-24 15:00	24176.90
2019-06-24 15:15	24176.96
2019-06-24 15:30	24177.03
2019-06-24 15:45	24177.09
2019-06-24 16:00	24177.15
2019-06-24 16:15	24177.28
2019-06-24 16:30	24177.39
2019-06-24 16:45	24177.49
2019-06-24 17:00	24177.66
2019-06-24 17:15	24178.04
2019-06-24 17:30	24178.45
2019-06-24 17:45	24178.53
2019-06-24 18:00	24178.61
2019-06-24 18:15	24178.67
2019-06-24 18:30	24178.75
2019-06-24 18:45	24179.29
2019-06-24 19:00	24179.38
2019-06-24 19:15	24179.46
2019-06-24 19:30	24179.53
2019-06-24 19:45	24179.57
2019-06-24 20:00	24179.62
2019-06-24 20:15	24179.67
2019-06-24 20:30	24179.70
2019-06-24 20:45	24179.74
2019-06-24 21:00	24179.79
2019-06-24 21:15	24179.86
2019-06-24 21:30	24179.91
2019-06-24 21:45	24180.05
2019-06-24 22:00	24180.08
2019-06-24 22:15	24180.12
2019-06-24 22:30	24180.17
2019-06-24 22:45	24180.25
2019-06-24 23:00	24180.32
2019-06-24 23:15	24180.37
2019-06-24 23:30	24180.42
2019-06-24 23:45	24180.44
2019-06-25 00:00	24180.47
2019-06-25 00:15	24180.49
2019-06-25 00:30	24180.51
2019-06-25 00:45	24180.56
2019-06-25 01:00	24180.60
2019-06-25 01:15	24180.63
2019-06-25 01:30	24180.64
2019-06-25 01:45	24180.65
2019-06-25 02:00	24180.66
2019-06-25 02:15	24180.69
2019-06-25 02:30	24180.73
2019-06-25 02:45	24180.77
2019-06-25 03:00	24180.80
2019-06-25 03:15	24180.81
2019-06-25 03:30	24180.82
2019-06-25 03:45	24180.83
2019-06-25 04:00	24180.85
2019-06-25 04:15	24180.89
2019-06-25 04:30	24180.93
2019-06-25 04:45	24180.97
2019-06-25 05:00	24181.02
2019-06-25 05:15	24181.03
2019-06-25 05:30	24181.04
2019-06-25 05:45	24181.05
2019-06-25 06:00	24181.06
2019-06-25 06:15	24181.07
2019-06-25 06:30	24181.10
2019-06-25 06:45	24181.15
2019-06-25 07:00	24181.20
2019-06-25 07:15	24181.25
2019-06-25 07:30	24181.27
2019-06-25 07:45	24181.29
2019-06-25 08:00	24181.31
2019-06-25 08:15	24181.33
2019-06-25 08:30	24181.35
2019-06-25 08:45	24181.40
2019-06-25 09:00	24181.45
2019-06-25 09:15	24181.50
2019-06-25 09:30	24181.65
2019-06-25 09:45	24181.70
2019-06-25 10:00	24181.74
2019-06-25 10:15	24181.77
2019-06-25 10:30	24181.80
2019-06-25 10:45	24181.83
2019-06-25 11:00	24181.90
2019-06-25 11:15	24181.95
2019-06-25 11:30	24182.01
2019-06-25 11:45	24182.06
2019-06-25 12:00	24182.12
2019-06-25 12:15	24182.15
2019-06-25 12:30	24182.18
2019-06-25 12:45	24182.21
2019-06-25 13:00	24182.24
2019-06-25 13:15	24182.26
2019-06-25 13:30	24182.32
2019-06-25 13:45	24182.38
2019-06-25 14:00	24182.44
2019-06-25 14:15	24182.47
2019-06-25 14:30	24182.50
2019-06-25 14:45	24182.53
2019-06-25 15:00	24182.59
2019-06-25 15:15	24182.65
2019-06-25 15:30	24182.71
2019-06-25 15:45	24182.77
2019-06-25 16:00	24182.84
2019-06-25 16:15	24182.90
2019-06-25 16:30	24182.98
2019-06-25 16:45	24183.08
2019-06-25 17:00	24183.18
2019-06-25 17:15	24183.28
2019-06-25 17:30	24183.35
2019-06-25 17:45	24183.42
2019-06-25 18:00	24183.47
2019-06-25 18:15	24183.55
2019-06-25 18:30	24183.63
2019-06-25 18:45	24183.71
2019-06-25 19:00	24183.73
2019-06-25 19:15	24183.75
2019-06-25 19:30	24183.76
2019-06-25 19:45	24183.79
2019-06-25 20:00	24183.83
2019-06-25 20:15	24183.88
2019-06-25 20:30	24183.92
2019-06-25 20:45	24183.93
2019-06-25 21:00	24183.94
2019-06-25 21:15	24184.01
2019-06-25 21:30	24184.09
2019-06-25 21:45	24184.17
2019-06-25 22:00	24184.29
2019-06-25 22:15	24184.40
2019-06-25 22:30	24184.52
2019-06-25 22:45	24184.58
2019-06-25 23:00	24184.62
2019-06-25 23:15	24184.67
2019-06-25 23:30	24184.74
2019-06-25 23:45	24184.80
2019-06-26 00:00	24184.85
2019-06-26 00:15	24184.87
2019-06-26 00:30	24184.90
2019-06-26 00:45	24184.91
2019-06-26 01:00	24184.95
2019-06-26 01:15	24184.99
2019-06-26 01:30	24185.02
2019-06-26 01:45	24185.04
2019-06-26 02:00	24185.05
2019-06-26 02:15	24185.06
2019-06-26 02:30	24185.07
2019-06-26 02:45	24185.10
2019-06-26 03:00	24185.14
2019-06-26 03:15	24185.18
2019-06-26 03:30	24185.20
2019-06-26 03:45	24185.21
2019-06-26 04:00	24185.22
2019-06-26 04:15	24185.23
2019-06-26 04:30	24185.24
2019-06-26 04:45	24185.29
2019-06-26 05:00	24185.33
2019-06-26 05:15	24185.37
2019-06-26 05:30	24185.40
2019-06-26 05:45	24185.42
2019-06-26 06:00	24185.43
2019-06-26 06:15	24185.44
2019-06-26 06:30	24185.45
2019-06-26 06:45	24185.46
2019-06-26 07:00	24185.48
2019-06-26 07:15	24185.52
2019-06-26 07:30	24185.56
2019-06-26 07:45	24185.60
2019-06-26 08:00	24185.62
2019-06-26 08:15	24185.63
2019-06-26 08:30	24185.65
2019-06-26 08:45	24185.67
2019-06-26 09:00	24185.72
2019-06-26 09:15	24185.77
2019-06-26 09:30	24185.83
2019-06-26 09:45	24185.87
2019-06-26 10:00	24185.90
2019-06-26 10:15	24185.93
2019-06-26 10:30	24185.96
2019-06-26 10:45	24186.02
2019-06-26 11:00	24186.07
2019-06-26 11:15	24186.12
2019-06-26 11:30	24186.15
2019-06-26 11:45	24186.17
2019-06-26 12:00	24186.20
2019-06-26 12:15	24186.25
2019-06-26 12:30	24186.31
2019-06-26 12:45	24186.36
2019-06-26 13:00	24186.39
2019-06-26 13:15	24186.42
2019-06-26 13:30	24186.44
2019-06-26 13:45	24186.49
2019-06-26 14:00	24186.55
2019-06-26 14:15	24186.62
2019-06-26 14:30	24186.70
2019-06-26 14:45	24186.79
2019-06-26 15:00	24186.89
2019-06-26 15:15	24186.96
2019-06-26 15:30	24187.04
2019-06-26 15:45	24187.11
2019-06-26 16:00	24187.19
2019-06-26 16:15	24187.29
2019-06-26 16:30	24187.39
2019-06-26 16:45	24187.47
2019-06-26 17:00	24187.53
2019-06-26 17:15	24187.60
2019-06-26 17:30	24187.66
2019-06-26 17:45	24187.75
2019-06-26 18:00	24187.85
2019-06-26 18:15	24187.93
2019-06-26 18:30	24187.97
2019-06-26 18:45	24187.99
2019-06-26 19:00	24188.00
2019-06-26 19:15	24188.01
2019-06-26 19:30	24188.09
2019-06-26 19:45	24188.16
2019-06-26 20:00	24188.23
2019-06-26 20:15	24188.27
2019-06-26 20:30	24188.30
2019-06-26 20:45	24188.35
2019-06-26 21:00	24188.41
2019-06-26 21:15	24188.60
2019-06-26 21:30	24188.67
2019-06-26 21:45	24188.72
2019-06-26 22:00	24188.76
2019-06-26 22:15	24188.81
2019-06-26 22:30	24188.85
2019-06-26 22:45	24188.91
2019-06-26 23:00	24188.98
2019-06-26 23:15	24189.05
2019-06-26 23:30	24189.11
2019-06-26 23:45	24189.15
2019-06-27 00:00	24189.17
2019-06-27 00:15	24189.19
2019-06-27 00:30	24189.19
2019-06-27 00:45	24189.22
2019-06-27 01:00	24189.26
2019-06-27 01:15	24189.30
2019-06-27 01:30	24189.33
2019-06-27 01:45	24189.34
2019-06-27 02:00	24189.35
2019-06-27 02:15	24189.36
2019-06-27 02:30	24189.38
2019-06-27 02:45	24189.42
2019-06-27 03:00	24189.46
2019-06-27 03:15	24189.48
2019-06-27 03:30	24189.49
2019-06-27 03:45	24189.50
2019-06-27 04:00	24189.51
2019-06-27 04:15	24189.54
2019-06-27 04:30	24189.58
2019-06-27 04:45	24189.62
2019-06-27 05:00	24189.64
2019-06-27 05:15	24189.65
2019-06-27 05:30	24189.65
2019-06-27 05:45	24189.66
2019-06-27 06:00	24189.70
2019-06-27 06:15	24189.75
2019-06-27 06:30	24189.79
2019-06-27 06:45	24189.80
2019-06-27 07:00	24189.81
2019-06-27 07:15	24189.82
2019-06-27 07:30	24189.83
2019-06-27 07:45	24189.88
2019-06-27 08:00	24189.93
2019-06-27 08:15	24189.97
2019-06-27 08:30	24189.99
2019-06-27 08:45	24190.00
2019-06-27 09:00	24190.01
2019-06-27 09:15	24190.02
2019-06-27 09:30	24190.07
2019-06-27 09:45	24190.17
2019-06-27 10:00	24190.25
2019-06-27 10:15	24190.32
2019-06-27 10:30	24190.38
2019-06-27 10:45	24190.44
2019-06-27 11:00	24190.49
2019-06-27 11:15	24190.62
2019-06-27 11:30	24190.72
2019-06-27 11:45	24190.81
2019-06-27 12:00	24190.89
2019-06-27 12:15	24190.96
2019-06-27 12:30	24191.02
2019-06-27 12:45	24191.08
2019-06-27 13:00	24191.17
2019-06-27 13:15	24191.26
2019-06-27 13:30	24191.35
2019-06-27 13:45	24191.42
2019-06-27 14:00	24191.48
2019-06-27 14:15	24191.54
2019-06-27 14:30	24191.60
2019-06-27 14:45	24191.68
2019-06-27 15:00	24191.77
2019-06-27 15:15	24191.87
2019-06-27 15:30	24191.94
2019-06-27 15:45	24192.00
2019-06-27 16:00	24192.06
2019-06-27 16:15	24192.12
2019-06-27 16:30	24192.21
2019-06-27 16:45	24192.31
2019-06-27 17:00	24192.40
2019-06-27 17:15	24192.47
2019-06-27 17:30	24192.52
2019-06-27 17:45	24192.54
2019-06-27 18:00	24192.60
2019-06-27 18:15	24192.65
2019-06-27 18:30	24192.69
2019-06-27 18:45	24192.71
2019-06-27 19:00	24192.72
2019-06-27 19:15	24192.74
2019-06-27 19:30	24192.75
2019-06-27 19:45	24192.80
2019-06-27 20:00	24192.88
2019-06-27 20:15	24192.95
2019-06-27 20:30	24192.98
2019-06-27 20:45	24193.02
2019-06-27 21:00	24193.05
2019-06-27 21:15	24193.09
2019-06-27 21:30	24193.16
2019-06-27 21:45	24193.22
2019-06-27 22:00	24193.29
2019-06-27 22:15	24193.34
2019-06-27 22:30	24193.46
2019-06-27 22:45	24193.50
2019-06-27 23:00	24193.53
2019-06-27 23:15	24193.57
2019-06-27 23:30	24193.64
2019-06-27 23:45	24193.70
2019-06-28 00:00	24193.77
2019-06-28 00:15	24193.80
2019-06-28 00:30	24193.85
2019-06-28 00:45	24193.88
2019-06-28 01:00	24193.92
2019-06-28 01:15	24193.97
2019-06-28 01:30	24194.01
2019-06-28 01:45	24194.04
2019-06-28 02:00	24194.05
2019-06-28 02:15	24194.06
2019-06-28 02:30	24194.06
2019-06-28 02:45	24194.09
2019-06-28 03:00	24194.13
2019-06-28 03:15	24194.17
2019-06-28 03:30	24194.21
2019-06-28 03:45	24194.23
2019-06-28 04:00	24194.24
2019-06-28 04:15	24194.25
2019-06-28 04:30	24194.26
2019-06-28 04:45	24194.27
2019-06-28 05:00	24194.30
2019-06-28 05:15	24194.34
2019-06-28 05:30	24194.38
2019-06-28 05:45	24194.41
2019-06-28 06:00	24194.42
2019-06-28 06:15	24194.43
2019-06-28 06:30	24194.44
2019-06-28 06:45	24194.45
2019-06-28 07:00	24194.50
2019-06-28 07:15	24194.54
2019-06-28 07:30	24194.58
2019-06-28 07:45	24194.60
2019-06-28 08:00	24194.61
2019-06-28 08:15	24194.62
2019-06-28 08:30	24194.64
2019-06-28 08:45	24194.69
2019-06-28 09:00	24194.73
2019-06-28 09:15	24194.76
2019-06-28 09:30	24194.78
2019-06-28 09:45	24194.81
2019-06-28 10:00	24194.83
2019-06-28 10:15	24194.94
2019-06-28 10:30	24195.00
2019-06-28 10:45	24195.05
2019-06-28 11:00	24195.14
2019-06-28 11:15	24195.20
2019-06-28 11:30	24195.26
2019-06-28 11:45	24195.32
2019-06-28 12:00	24195.38
2019-06-28 12:15	24195.54
2019-06-28 12:30	24195.64
2019-06-28 12:45	24195.73
2019-06-28 13:00	24195.81
2019-06-28 13:15	24195.88
2019-06-28 13:30	24195.91
2019-06-28 13:45	24195.94
2019-06-28 14:00	24195.98
2019-06-28 14:15	24196.04
2019-06-28 14:30	24196.09
2019-06-28 14:45	24196.14
2019-06-28 15:00	24196.17
2019-06-28 15:15	24196.21
2019-06-28 15:30	24196.27
2019-06-28 15:45	24196.36
2019-06-28 16:00	24196.45
2019-06-28 16:15	24196.55
2019-06-28 16:30	24196.62
2019-06-28 16:45	24196.69
2019-06-28 17:00	24196.75
2019-06-28 17:15	24196.82
2019-06-28 17:30	24196.90
2019-06-28 17:45	24196.98
2019-06-28 18:00	24197.07
2019-06-28 18:15	24197.11
2019-06-28 18:30	24197.12
2019-06-28 18:45	24197.14
2019-06-28 19:00	24197.15
2019-06-28 19:15	24197.22
2019-06-28 19:30	24197.30
2019-06-28 19:45	24197.38
2019-06-28 20:00	24197.45
2019-06-28 20:15	24197.51
2019-06-28 20:30	24197.54
2019-06-28 20:45	24197.58
2019-06-28 21:00	24197.61
2019-06-28 21:15	24197.64
2019-06-28 21:30	24197.68
2019-06-28 21:45	24197.75
2019-06-28 22:00	24197.81
2019-06-28 22:15	24197.88
2019-06-28 22:30	24197.96
2019-06-28 22:45	24198.08
2019-06-28 23:00	24198.12
2019-06-28 23:15	24198.18
2019-06-28 23:30	24198.25
2019-06-28 23:45	24198.31
2019-06-29 00:00	24198.35
2019-06-29 00:15	24198.39
2019-06-29 00:30	24198.41
2019-06-29 00:45	24198.42
2019-06-29 01:00	24198.43
2019-06-29 01:15	24198.44
2019-06-29 01:30	24198.45
2019-06-29 01:45	24198.49
2019-06-29 02:00	24198.53
2019-06-29 02:15	24198.57
2019-06-29 02:30	24198.62
2019-06-29 02:45	24198.63
2019-06-29 03:00	24198.64
2019-06-29 03:15	24198.65
2019-06-29 03:30	24198.66
2019-06-29 03:45	24198.68
2019-06-29 04:00	24198.72
2019-06-29 04:15	24198.76
2019-06-29 04:30	24198.80
2019-06-29 04:45	24198.81
2019-06-29 05:00	24198.82
2019-06-29 05:15	24198.83
2019-06-29 05:30	24198.84
2019-06-29 05:45	24198.89
2019-06-29 06:00	24198.93
2019-06-29 06:15	24198.97
2019-06-29 06:30	24198.98
2019-06-29 06:45	24199.00
2019-06-29 07:00	24199.01
2019-06-29 07:15	24199.02
2019-06-29 07:30	24199.05
2019-06-29 07:45	24199.10
2019-06-29 08:00	24199.14
2019-06-29 08:15	24199.18
2019-06-29 08:30	24199.19
2019-06-29 08:45	24199.21
2019-06-29 09:00	24199.22
2019-06-29 09:15	24199.25
2019-06-29 09:30	24199.29
2019-06-29 09:45	24199.35
2019-06-29 10:00	24199.40
2019-06-29 10:15	24199.53
2019-06-29 10:30	24199.55
2019-06-29 10:45	24199.60
2019-06-29 11:00	24199.68
2019-06-29 11:15	24199.77
2019-06-29 11:30	24199.87
2019-06-29 11:45	24199.94
2019-06-29 12:00	24200.00
2019-06-29 12:15	24200.03
2019-06-29 12:30	24200.06
2019-06-29 12:45	24200.10
2019-06-29 13:00	24200.16
2019-06-29 13:15	24200.22
2019-06-29 13:30	24200.25
2019-06-29 13:45	24200.28
2019-06-29 14:00	24200.31
2019-06-29 14:15	24200.34
2019-06-29 14:30	24200.39
2019-06-29 14:45	24200.48
2019-06-29 15:00	24200.54
2019-06-29 15:15	24200.60
2019-06-29 15:30	24200.64
2019-06-29 15:45	24200.67
2019-06-29 16:00	24200.70
2019-06-29 16:15	24200.76
2019-06-29 16:30	24200.82
2019-06-29 16:45	24200.89
2019-06-29 17:00	24200.99
2019-06-29 17:15	24201.04
2019-06-29 17:30	24201.07
2019-06-29 17:45	24201.10
2019-06-29 18:00	24201.13
2019-06-29 18:15	24201.18
2019-06-29 18:30	24201.22
2019-06-29 18:45	24201.25
2019-06-29 19:00	24201.26
2019-06-29 19:15	24201.28
2019-06-29 19:30	24201.34
2019-06-29 19:45	24201.77
2019-06-29 20:00	24202.05
2019-06-29 20:15	24202.27
2019-06-29 20:30	24202.32
2019-06-29 20:45	24202.37
2019-06-29 21:00	24202.41
2019-06-29 21:15	24202.71
2019-06-29 21:30	24203.05
2019-06-29 21:45	24203.19
2019-06-29 22:00	24203.27
2019-06-29 22:15	24203.34
2019-06-29 22:30	24203.43
2019-06-29 22:45	24203.47
2019-06-29 23:00	24203.50
2019-06-29 23:15	24203.54
2019-06-29 23:30	24203.56
2019-06-29 23:45	24203.59
2019-06-30 00:00	24203.64
2019-06-30 00:15	24203.68
2019-06-30 00:30	24203.72
2019-06-30 00:45	24203.73
2019-06-30 01:00	24203.74
2019-06-30 01:15	24203.75
2019-06-30 01:30	24203.75
2019-06-30 01:45	24203.79
2019-06-30 02:00	24203.83
2019-06-30 02:15	24203.87
2019-06-30 02:30	24203.90
2019-06-30 02:45	24203.91
2019-06-30 03:00	24203.92
2019-06-30 03:15	24203.93
2019-06-30 03:30	24203.94
2019-06-30 03:45	24203.97
2019-06-30 04:00	24204.01
2019-06-30 04:15	24204.05
2019-06-30 04:30	24204.08
2019-06-30 04:45	24204.12
2019-06-30 05:00	24204.13
2019-06-30 05:15	24204.14
2019-06-30 05:30	24204.15
2019-06-30 05:45	24204.16
2019-06-30 06:00	24204.17
2019-06-30 06:15	24204.20
2019-06-30 06:30	24204.24
2019-06-30 06:45	24204.28
2019-06-30 07:00	24204.32
2019-06-30 07:15	24204.33
2019-06-30 07:30	24204.35
2019-06-30 07:45	24204.37
2019-06-30 08:00	24204.38
2019-06-30 08:15	24204.41
2019-06-30 08:30	24204.46
2019-06-30 08:45	24204.51
2019-06-30 09:00	24204.55
2019-06-30 09:15	24204.60
2019-06-30 09:30	24204.62
2019-06-30 09:45	24204.64
2019-06-30 10:00	24204.75
2019-06-30 10:15	24204.78
2019-06-30 10:30	24204.84
2019-06-30 10:45	24204.94
2019-06-30 11:00	24205.03
2019-06-30 11:15	24205.12
2019-06-30 11:30	24205.21
2019-06-30 11:45	24205.28
2019-06-30 12:00	24205.44
2019-06-30 12:15	24205.55
2019-06-30 12:30	24205.62
2019-06-30 12:45	24205.71
2019-06-30 13:00	24205.81
2019-06-30 13:15	24205.90
2019-06-30 13:30	24205.97
2019-06-30 13:45	24206.02
2019-06-30 14:00	24206.05
2019-06-30 14:15	24206.08
2019-06-30 14:30	24206.14
2019-06-30 14:45	24206.20
2019-06-30 15:00	24206.24
2019-06-30 15:15	24206.28
2019-06-30 15:30	24206.32
2019-06-30 15:45	24206.39
2019-06-30 16:00	24206.50
2019-06-30 16:15	24206.61
2019-06-30 16:30	24206.85
2019-06-30 16:45	24206.93
2019-06-30 17:00	24207.01
2019-06-30 17:15	24207.09
2019-06-30 17:30	24207.20
2019-06-30 17:45	24207.30
2019-06-30 18:00	24207.40
2019-06-30 18:15	24207.47
2019-06-30 18:30	24207.54
2019-06-30 18:45	24207.60
2019-06-30 19:00	24207.67
2019-06-30 19:15	24207.74
2019-06-30 19:30	24207.78
2019-06-30 19:45	24207.82
2019-06-30 20:00	24207.84
2019-06-30 20:15	24207.90
2019-06-30 20:30	24207.94
2019-06-30 20:45	24207.99
2019-06-30 21:00	24208.06
2019-06-30 21:15	24208.14
2019-06-30 21:30	24208.21
2019-06-30 21:45	24208.30
2019-06-30 22:00	24208.48
2019-06-30 22:15	24208.58
2019-06-30 22:30	24208.69
2019-06-30 22:45	24208.75
2019-06-30 23:00	24208.84
2019-06-30 23:15	24208.93
2019-06-30 23:30	24209.02
2019-06-30 23:45	24209.07
2019-07-01 00:00	24209.12
2019-07-01 00:15	24209.19
2019-07-01 00:30	24209.23
2019-07-01 00:45	24209.29
2019-07-01 01:00	24209.34
2019-07-01 01:15	24209.39
2019-07-01 01:30	24209.44
2019-07-01 01:45	24209.47
2019-07-01 02:00	24209.49
2019-07-01 02:15	24209.50
2019-07-01 02:30	24209.51
2019-07-01 02:45	24209.52
2019-07-01 03:00	24209.57
2019-07-01 03:15	24209.62
2019-07-01 03:30	24209.66
2019-07-01 03:45	24209.71
2019-07-01 04:00	24209.75
2019-07-01 04:15	24209.77
2019-07-01 04:30	24209.78
2019-07-01 04:45	24209.79
2019-07-01 05:00	24209.80
2019-07-01 05:15	24209.81
2019-07-01 05:30	24209.85
2019-07-01 05:45	24209.90
2019-07-01 06:00	24209.95
2019-07-01 06:15	24210.00
2019-07-01 06:30	24210.03
2019-07-01 06:45	24210.06
2019-07-01 07:00	24210.08
2019-07-01 07:15	24210.10
2019-07-01 07:30	24210.11
2019-07-01 07:45	24210.17
2019-07-01 08:00	24210.30
2019-07-01 08:15	24210.35
2019-07-01 08:30	24210.40
2019-07-01 08:45	24210.43
2019-07-01 09:00	24210.46
2019-07-01 09:15	24210.53
2019-07-01 09:30	24210.58
2019-07-01 09:45	24210.66
2019-07-01 10:00	24210.71
2019-07-01 10:15	24210.76
2019-07-01 10:30	24210.80
2019-07-01 10:45	24210.91
2019-07-01 11:00	24210.95
2019-07-01 11:15	24210.99
2019-07-01 11:30	24211.08
2019-07-01 11:45	24211.20
2019-07-01 12:00	24211.31
2019-07-01 12:15	24211.41
2019-07-01 12:30	24211.49
2019-07-01 12:45	24211.56
2019-07-01 13:00	24211.63
2019-07-01 13:15	24211.70
2019-07-01 13:30	24211.78
2019-07-01 13:45	24211.89
2019-07-01 14:00	24211.97
2019-07-01 14:15	24212.03
2019-07-01 14:30	24212.06
2019-07-01 14:45	24212.08
2019-07-01 15:00	24212.11
2019-07-01 15:15	24212.14
2019-07-01 15:30	24212.19
2019-07-01 15:45	24212.26
2019-07-01 16:00	24212.33
2019-07-01 16:15	24212.40
2019-07-01 16:30	24212.43
2019-07-01 16:45	24212.46
2019-07-01 17:00	24212.49
2019-07-01 17:15	24212.54
2019-07-01 17:30	24212.59
2019-07-01 17:45	24212.67
2019-07-01 18:00	24212.76
2019-07-01 18:15	24212.84
2019-07-01 18:30	24212.89
2019-07-01 18:45	24212.93
2019-07-01 19:00	24212.99
2019-07-01 19:15	24213.07
2019-07-01 19:30	24213.15
2019-07-01 19:45	24213.22
2019-07-01 20:00	24213.30
2019-07-01 20:15	24213.34
2019-07-01 20:30	24213.38
2019-07-01 20:45	24213.42
2019-07-01 21:00	24213.48
2019-07-01 21:15	24213.56
2019-07-01 21:30	24213.63
2019-07-01 21:45	24213.70
2019-07-01 22:00	24213.80
2019-07-01 22:15	24213.85
2019-07-01 22:30	24213.92
2019-07-01 22:45	24213.99
2019-07-01 23:00	24214.06
2019-07-01 23:15	24214.12
2019-07-01 23:30	24214.18
2019-07-01 23:45	24214.19
2019-07-02 00:00	24214.19
2019-07-02 00:15	24214.20
2019-07-02 00:30	24214.21
2019-07-02 00:45	24214.24
2019-07-02 01:00	24214.28
2019-07-02 01:15	24214.32
2019-07-02 01:30	24214.35
2019-07-02 01:45	24214.36
2019-07-02 02:00	24214.37
2019-07-02 02:15	24214.38
2019-07-02 02:30	24214.39
2019-07-02 02:45	24214.42
2019-07-02 03:00	24214.46
2019-07-02 03:15	24214.50
2019-07-02 03:30	24214.54
2019-07-02 03:45	24214.55
2019-07-02 04:00	24214.56
2019-07-02 04:15	24214.57
2019-07-02 04:30	24214.58
2019-07-02 04:45	24214.60
2019-07-02 05:00	24214.64
2019-07-02 05:15	24214.68
2019-07-02 05:30	24214.72
2019-07-02 05:45	24214.74
2019-07-02 06:00	24214.75
2019-07-02 06:15	24214.76
2019-07-02 06:30	24214.77
2019-07-02 06:45	24214.78
2019-07-02 07:00	24214.83
2019-07-02 07:15	24214.87
2019-07-02 07:30	24214.91
2019-07-02 07:45	24214.93
2019-07-02 08:00	24215.01
2019-07-02 08:15	24215.05
2019-07-02 08:30	24215.12
2019-07-02 08:45	24215.19
2019-07-02 09:00	24215.24
2019-07-02 09:15	24215.26
2019-07-02 09:30	24215.28
2019-07-02 09:45	24215.30
2019-07-02 10:00	24215.33
2019-07-02 10:15	24215.39
2019-07-02 10:30	24215.44
2019-07-02 10:45	24215.50
2019-07-02 11:00	24215.61
2019-07-02 11:15	24215.64
2019-07-02 11:30	24215.68
2019-07-02 11:45	24215.71
2019-07-02 12:00	24215.73
2019-07-02 12:15	24215.79
2019-07-02 12:30	24215.85
2019-07-02 12:45	24215.91
2019-07-02 13:00	24215.96
2019-07-02 13:15	24215.98
2019-07-02 13:30	24216.01
2019-07-02 13:45	24216.04
2019-07-02 14:00	24216.07
2019-07-02 14:15	24216.11
2019-07-02 14:30	24216.17
2019-07-02 14:45	24216.23
2019-07-02 15:00	24216.29
2019-07-02 15:15	24216.35
2019-07-02 15:30	24216.41
2019-07-02 15:45	24216.47
2019-07-02 16:00	24216.54
2019-07-02 16:15	24216.94
2019-07-02 16:30	24217.10
2019-07-02 16:45	24217.22
2019-07-02 17:00	24217.34
2019-07-02 17:15	24217.47
2019-07-02 17:30	24217.55
2019-07-02 17:45	24217.62
2019-07-02 18:00	24217.67
2019-07-02 18:15	24217.74
2019-07-02 18:30	24217.82
2019-07-02 18:45	24217.89
2019-07-02 19:00	24217.90
2019-07-02 19:15	24217.92
2019-07-02 19:30	24217.93
2019-07-02 19:45	24217.98
2019-07-02 20:00	24218.02
2019-07-02 20:15	24218.07
2019-07-02 20:30	24218.09
2019-07-02 20:45	24218.11
2019-07-02 21:00	24218.14
2019-07-02 21:15	24218.18
2019-07-02 21:30	24218.24
2019-07-02 21:45	24218.30
2019-07-02 22:00	24218.36
2019-07-02 22:15	24218.50
2019-07-02 22:30	24218.58
2019-07-02 22:45	24218.65
2019-07-02 23:00	24218.73
2019-07-02 23:15	24218.81
2019-07-02 23:30	24218.90
2019-07-02 23:45	24218.95
2019-07-03 00:00	24218.99
2019-07-03 00:15	24219.00
2019-07-03 00:30	24219.00
2019-07-03 00:45	24219.01
2019-07-03 01:00	24219.02
2019-07-03 01:15	24219.05
2019-07-03 01:30	24219.09
2019-07-03 01:45	24219.13
2019-07-03 02:00	24219.17
2019-07-03 02:15	24219.18
2019-07-03 02:30	24219.19
2019-07-03 02:45	24219.19
2019-07-03 03:00	24219.20
2019-07-03 03:15	24219.24
2019-07-03 03:30	24219.28
2019-07-03 03:45	24219.32
2019-07-03 04:00	24219.36
2019-07-03 04:15	24219.38
2019-07-03 04:30	24219.39
2019-07-03 04:45	24219.40
2019-07-03 05:00	24219.41
2019-07-03 05:15	24219.42
2019-07-03 05:30	24219.44
2019-07-03 05:45	24219.48
2019-07-03 06:00	24219.52
2019-07-03 06:15	24219.55
2019-07-03 06:30	24219.56
2019-07-03 06:45	24219.57
2019-07-03 07:00	24219.58
2019-07-03 07:15	24219.61
2019-07-03 07:30	24219.66
2019-07-03 07:45	24219.79
2019-07-03 08:00	24219.88
2019-07-03 08:15	24219.92
2019-07-03 08:30	24219.94
2019-07-03 08:45	24219.95
2019-07-03 09:00	24219.96
2019-07-03 09:15	24219.98
2019-07-03 09:30	24220.00
2019-07-03 09:45	24220.05
2019-07-03 10:00	24220.10
2019-07-03 10:15	24220.15
2019-07-03 10:30	24220.20
2019-07-03 10:45	24220.21
2019-07-03 11:00	24220.23
2019-07-03 11:15	24220.24
2019-07-03 11:30	24220.26
2019-07-03 11:45	24220.28
2019-07-03 12:00	24220.33
2019-07-03 12:15	24220.38
2019-07-03 12:30	24220.42
2019-07-03 12:45	24220.46
2019-07-03 13:00	24220.50
2019-07-03 13:15	24220.51
2019-07-03 13:30	24220.52
2019-07-03 13:45	24220.53
2019-07-03 14:00	24220.54
2019-07-03 14:15	24220.56
2019-07-03 14:30	24220.58
2019-07-03 14:45	24220.63
2019-07-03 15:00	24220.67
2019-07-03 15:15	24220.72
2019-07-03 15:30	24220.76
2019-07-03 15:45	24220.77
2019-07-03 16:00	24220.78
2019-07-03 16:15	24220.79
2019-07-03 16:30	24220.81
2019-07-03 16:45	24220.84
2019-07-03 17:00	24220.89
2019-07-03 17:15	24220.93
2019-07-03 17:30	24220.98
2019-07-03 17:45	24221.01
2019-07-03 18:00	24221.02
2019-07-03 18:15	24221.04
2019-07-03 18:30	24221.06
2019-07-03 18:45	24221.08
2019-07-03 19:00	24221.11
2019-07-03 19:15	24221.18
2019-07-03 19:30	24221.25
2019-07-03 19:45	24221.33
2019-07-03 20:00	24221.39
2019-07-03 20:15	24221.43
2019-07-03 20:30	24221.48
2019-07-03 20:45	24221.78
2019-07-03 21:00	24221.93
2019-07-03 21:15	24222.31
2019-07-03 21:30	24222.39
2019-07-03 21:45	24222.49
2019-07-03 22:00	24222.68
2019-07-03 22:15	24222.96
2019-07-03 22:30	24223.33
2019-07-03 22:45	24223.36
2019-07-03 23:00	24223.40
2019-07-03 23:15	24223.46
2019-07-03 23:30	24223.53
2019-07-03 23:45	24223.56
2019-07-04 00:00	24223.60
2019-07-04 00:15	24223.64
2019-07-04 00:30	24223.65
2019-07-04 00:45	24223.65
2019-07-04 01:00	24223.66
2019-07-04 01:15	24223.67
2019-07-04 01:30	24223.68
2019-07-04 01:45	24223.71
2019-07-04 02:00	24223.75
2019-07-04 02:15	24223.79
2019-07-04 02:30	24223.83
2019-07-04 02:45	24223.85
2019-07-04 03:00	24223.86
2019-07-04 03:15	24223.87
2019-07-04 03:30	24223.88
2019-07-04 03:45	24223.89
2019-07-04 04:00	24223.90
2019-07-04 04:15	24223.94
2019-07-04 04:30	24223.98
2019-07-04 04:45	24224.02
2019-07-04 05:00	24224.04
2019-07-04 05:15	24224.05
2019-07-04 05:30	24224.06
2019-07-04 05:45	24224.07
2019-07-04 06:00	24224.08
2019-07-04 06:15	24224.13
2019-07-04 06:30	24224.17
2019-07-04 06:45	24224.21
2019-07-04 07:00	24224.24
2019-07-04 07:15	24224.25
2019-07-04 07:30	24224.26
2019-07-04 07:45	24224.28
2019-07-04 08:00	24224.29
2019-07-04 08:15	24224.30
2019-07-04 08:30	24224.35
2019-07-04 08:45	24224.39
2019-07-04 09:00	24224.44
2019-07-04 09:15	24224.48
2019-07-04 09:30	24224.57
2019-07-04 09:45	24224.61
2019-07-04 10:00	24224.67
2019-07-04 10:15	24224.75
2019-07-04 10:30	24224.81
2019-07-04 10:45	24224.86
2019-07-04 11:00	24224.88
2019-07-04 11:15	24224.90
2019-07-04 11:30	24224.97
2019-07-04 11:45	24225.00
2019-07-04 12:00	24225.07
2019-07-04 12:15	24225.17
2019-07-04 12:30	24225.25
2019-07-04 12:45	24225.31
2019-07-04 13:00	24225.37
2019-07-04 13:15	24225.41
2019-07-04 13:30	24225.46
2019-07-04 13:45	24225.52
2019-07-04 14:00	24225.57
2019-07-04 14:15	24225.61
2019-07-04 14:30	24225.63
2019-07-04 14:45	24225.66
2019-07-04 15:00	24225.80
2019-07-04 15:15	24225.86
2019-07-04 15:30	24225.92
2019-07-04 15:45	24225.97
2019-07-04 16:00	24226.03
2019-07-04 16:15	24226.10
2019-07-04 16:30	24226.16
2019-07-04 16:45	24226.21
2019-07-04 17:00	24226.28
2019-07-04 17:15	24226.34
2019-07-04 17:30	24226.40
2019-07-04 17:45	24226.46
2019-07-04 18:00	24226.54
2019-07-04 18:15	24226.62
2019-07-04 18:30	24226.70
2019-07-04 18:45	24226.78
2019-07-04 19:00	24226.85
2019-07-04 19:15	24226.88
2019-07-04 19:30	24226.90
2019-07-04 19:45	24226.91
2019-07-04 20:00	24226.92
2019-07-04 20:15	24226.93
2019-07-04 20:30	24226.98
2019-07-04 20:45	24227.02
2019-07-04 21:00	24227.08
2019-07-04 21:15	24227.13
2019-07-04 21:30	24227.17
2019-07-04 21:45	24227.32
2019-07-04 22:00	24227.38
2019-07-04 22:15	24227.45
2019-07-04 22:30	24227.52
2019-07-04 22:45	24227.60
2019-07-04 23:00	24227.70
2019-07-04 23:15	24227.75
2019-07-04 23:30	24227.78
2019-07-04 23:45	24227.82
2019-07-05 00:00	24227.86
2019-07-05 00:15	24227.88
2019-07-05 00:30	24227.94
2019-07-05 00:45	24227.99
2019-07-05 01:00	24228.03
2019-07-05 01:15	24228.07
2019-07-05 01:30	24228.08
2019-07-05 01:45	24228.09
2019-07-05 02:00	24228.10
2019-07-05 02:15	24228.11
2019-07-05 02:30	24228.14
2019-07-05 02:45	24228.18
2019-07-05 03:00	24228.22
2019-07-05 03:15	24228.26
2019-07-05 03:30	24228.28
2019-07-05 03:45	24228.29
2019-07-05 04:00	24228.30
2019-07-05 04:15	24228.31
2019-07-05 04:30	24228.32
2019-07-05 04:45	24228.34
2019-07-05 05:00	24228.38
2019-07-05 05:15	24228.42
2019-07-05 05:30	24228.45
2019-07-05 05:45	24228.46
2019-07-05 06:00	24228.47
2019-07-05 06:15	24228.48
2019-07-05 06:30	24228.49
2019-07-05 06:45	24228.53
2019-07-05 07:00	24228.57
2019-07-05 07:15	24228.61
2019-07-05 07:30	24228.63
2019-07-05 07:45	24228.64
2019-07-05 08:00	24228.65
2019-07-05 08:15	24228.66
2019-07-05 08:30	24228.67
2019-07-05 08:45	24228.71
2019-07-05 09:00	24228.77
2019-07-05 09:15	24228.82
2019-07-05 09:30	24228.86
2019-07-05 09:45	24229.18
2019-07-05 10:00	24229.29
2019-07-05 10:15	24229.37
2019-07-05 10:30	24229.47
2019-07-05 10:45	24229.64
2019-07-05 11:00	24229.73
2019-07-05 11:15	24229.96
2019-07-05 11:30	24230.02
2019-07-05 11:45	24230.10
2019-07-05 12:00	24230.12
2019-07-05 12:15	24230.14
2019-07-05 12:30	24230.19
2019-07-05 12:45	24230.24
2019-07-05 13:00	24230.39
2019-07-05 13:15	24230.60
2019-07-05 13:30	24230.67
2019-07-05 13:45	24230.75
2019-07-05 14:00	24230.78
2019-07-05 14:15	24230.90
2019-07-05 14:30	24231.06
2019-07-05 14:45	24231.20
2019-07-05 15:00	24231.42
2019-07-05 15:15	24231.51
2019-07-05 15:30	24231.71
2019-07-05 15:45	24231.78
2019-07-05 16:00	24231.84
2019-07-05 16:15	24231.91
2019-07-05 16:30	24231.98
2019-07-05 16:45	24232.08
2019-07-05 17:00	24232.14
2019-07-05 17:15	24232.25
2019-07-05 17:30	24232.36
2019-07-05 17:45	24232.45
2019-07-05 18:00	24232.59
2019-07-05 18:15	24232.65
2019-07-05 18:30	24232.70
2019-07-05 18:45	24232.75
2019-07-05 19:00	24232.90
2019-07-05 19:15	24233.05
2019-07-05 19:30	24233.20
2019-07-05 19:45	24233.38
2019-07-05 20:00	24233.49
2019-07-05 20:15	24233.55
2019-07-05 20:30	24233.74
2019-07-05 20:45	24233.88
2019-07-05 21:00	24233.95
2019-07-05 21:15	24234.01
2019-07-05 21:30	24234.19
2019-07-05 21:45	24234.26
2019-07-05 22:00	24234.33
2019-07-05 22:15	24234.40
2019-07-05 22:30	24234.47
2019-07-05 22:45	24234.51
2019-07-05 23:00	24234.55
2019-07-05 23:15	24234.56
2019-07-05 23:30	24234.57
2019-07-05 23:45	24234.58
2019-07-06 00:00	24234.59
2019-07-06 00:15	24234.60
2019-07-06 00:30	24234.64
2019-07-06 00:45	24234.68
2019-07-06 01:00	24234.72
2019-07-06 01:15	24234.76
2019-07-06 01:30	24234.77
2019-07-06 01:45	24234.78
2019-07-06 02:00	24234.79
2019-07-06 02:15	24234.80
2019-07-06 02:30	24234.81
2019-07-06 02:45	24234.84
2019-07-06 03:00	24234.88
2019-07-06 03:15	24234.92
2019-07-06 03:30	24234.96
2019-07-06 03:45	24234.98
2019-07-06 04:00	24234.99
2019-07-06 04:15	24235.00
2019-07-06 04:30	24235.01
2019-07-06 04:45	24235.02
2019-07-06 05:00	24235.03
2019-07-06 05:15	24235.07
2019-07-06 05:30	24235.11
2019-07-06 05:45	24235.15
2019-07-06 06:00	24235.16
2019-07-06 06:15	24235.17
2019-07-06 06:30	24235.18
2019-07-06 06:45	24235.19
2019-07-06 07:00	24235.23
2019-07-06 07:15	24235.28
2019-07-06 07:30	24235.33
2019-07-06 07:45	24235.38
2019-07-06 08:00	24235.42
2019-07-06 08:15	24235.46
2019-07-06 08:30	24235.47
2019-07-06 08:45	24235.49
2019-07-06 09:00	24235.51
2019-07-06 09:15	24235.53
2019-07-06 09:30	24235.55
2019-07-06 09:45	24235.57
2019-07-06 10:00	24235.71
2019-07-06 10:15	24235.77
2019-07-06 10:30	24235.86
2019-07-06 10:45	24235.94
2019-07-06 11:00	24236.00
2019-07-06 11:15	24236.06
2019-07-06 11:30	24236.10
2019-07-06 11:45	24236.12
2019-07-06 12:00	24236.15
2019-07-06 12:15	24236.20
2019-07-06 12:30	24236.25
2019-07-06 12:45	24236.30
2019-07-06 13:00	24236.34
2019-07-06 13:15	24236.35
2019-07-06 13:30	24236.36
2019-07-06 13:45	24236.38
2019-07-06 14:00	24236.39
2019-07-06 14:15	24236.44
2019-07-06 14:30	24236.49
2019-07-06 14:45	24236.54
2019-07-06 15:00	24236.58
2019-07-06 15:15	24236.59
2019-07-06 15:30	24236.61
2019-07-06 15:45	24236.65
2019-07-06 16:00	24236.70
2019-07-06 16:15	24236.83
2019-07-06 16:30	24236.91
2019-07-06 16:45	24237.00
2019-07-06 17:00	24237.09
2019-07-06 17:15	24237.15
2019-07-06 17:30	24237.20
2019-07-06 17:45	24237.24
2019-07-06 18:00	24237.25
2019-07-06 18:15	24237.27
2019-07-06 18:30	24237.33
2019-07-06 18:45	24237.40
2019-07-06 19:00	24237.47
2019-07-06 19:15	24237.55
2019-07-06 19:30	24237.62
2019-07-06 19:45	24237.67
2019-07-06 20:00	24237.71
2019-07-06 20:15	24237.74
2019-07-06 20:30	24237.77
2019-07-06 20:45	24237.80
2019-07-06 21:00	24237.83
2019-07-06 21:15	24237.88
2019-07-06 21:30	24237.93
2019-07-06 21:45	24238.07
2019-07-06 22:00	24238.17
2019-07-06 22:15	24238.24
2019-07-06 22:30	24238.28
2019-07-06 22:45	24238.31
2019-07-06 23:00	24238.34
2019-07-06 23:15	24238.38
2019-07-06 23:30	24238.39
2019-07-06 23:45	24238.42
2019-07-07 00:00	24238.46
2019-07-07 00:15	24238.50
2019-07-07 00:30	24238.54
2019-07-07 00:45	24238.56
2019-07-07 01:00	24238.57
2019-07-07 01:15	24238.57
2019-07-07 01:30	24238.58
2019-07-07 01:45	24238.59
2019-07-07 02:00	24238.61
2019-07-07 02:15	24238.65
2019-07-07 02:30	24238.69
2019-07-07 02:45	24238.73
2019-07-07 03:00	24238.75
2019-07-07 03:15	24238.75
2019-07-07 03:30	24238.76
2019-07-07 03:45	24238.77
2019-07-07 04:00	24238.78
2019-07-07 04:15	24238.82
2019-07-07 04:30	24238.86
2019-07-07 04:45	24238.90
2019-07-07 05:00	24238.94
2019-07-07 05:15	24238.96
2019-07-07 05:30	24238.97
2019-07-07 05:45	24238.98
2019-07-07 06:00	24238.99
2019-07-07 06:15	24239.00
2019-07-07 06:30	24239.01
2019-07-07 06:45	24239.03
2019-07-07 07:00	24239.07
2019-07-07 07:15	24239.11
2019-07-07 07:30	24239.15
2019-07-07 07:45	24239.16
2019-07-07 08:00	24239.16
2019-07-07 08:15	24239.17
2019-07-07 08:30	24239.18
2019-07-07 08:45	24239.22
2019-07-07 09:00	24239.26
2019-07-07 09:15	24239.30
2019-07-07 09:30	24239.35
2019-07-07 09:45	24239.48
2019-07-07 10:00	24239.51
2019-07-07 10:15	24239.56
2019-07-07 10:30	24239.60
2019-07-07 10:45	24239.63
2019-07-07 11:00	24239.65
2019-07-07 11:15	24239.68
2019-07-07 11:30	24239.70
2019-07-07 11:45	24239.81
2019-07-07 12:00	24239.91
2019-07-07 12:15	24240.00
2019-07-07 12:30	24240.09
2019-07-07 12:45	24240.15
2019-07-07 13:00	24240.21
2019-07-07 13:15	24240.24
2019-07-07 13:30	24240.27
2019-07-07 13:45	24240.29
2019-07-07 14:00	24240.35
2019-07-07 14:15	24240.40
2019-07-07 14:30	24240.45
2019-07-07 14:45	24240.51
2019-07-07 15:00	24240.53
2019-07-07 15:15	24240.55
2019-07-07 15:30	24240.58
2019-07-07 15:45	24240.59
2019-07-07 16:00	24240.61
2019-07-07 16:15	24240.63
2019-07-07 16:30	24240.67
2019-07-07 16:45	24240.72
2019-07-07 17:00	24240.78
2019-07-07 17:15	24241.19
2019-07-07 17:30	24241.31
2019-07-07 17:45	24241.40
2019-07-07 18:00	24241.49
2019-07-07 18:15	24241.57
2019-07-07 18:30	24241.65
2019-07-07 18:45	24241.72
2019-07-07 19:00	24241.80
2019-07-07 19:15	24241.88
2019-07-07 19:30	24241.90
2019-07-07 19:45	24241.91
2019-07-07 20:00	24241.92
2019-07-07 20:15	24241.93
2019-07-07 20:30	24241.94
2019-07-07 20:45	24241.96
2019-07-07 21:00	24242.00
2019-07-07 21:15	24242.05
2019-07-07 21:30	24242.20
2019-07-07 21:45	24242.26
2019-07-07 22:00	24242.31
2019-07-07 22:15	24242.36
2019-07-07 22:30	24242.41
2019-07-07 22:45	24242.47
2019-07-07 23:00	24242.55
2019-07-07 23:15	24242.62
2019-07-07 23:30	24242.70
2019-07-07 23:45	24242.74
2019-07-08 00:00	24242.76
2019-07-08 00:15	24242.79
2019-07-08 00:30	24242.81
2019-07-08 00:45	24242.82
2019-07-08 01:00	24242.86
2019-07-08 01:15	24242.90
2019-07-08 01:30	24242.94
2019-07-08 01:45	24242.96
2019-07-08 02:00	24242.97
2019-07-08 02:15	24242.98
2019-07-08 02:30	24242.99
2019-07-08 02:45	24243.00
2019-07-08 03:00	24243.04
2019-07-08 03:15	24243.08
2019-07-08 03:30	24243.11
2019-07-08 03:45	24243.13
2019-07-08 04:00	24243.14
2019-07-08 04:15	24243.15
2019-07-08 04:30	24243.16
2019-07-08 04:45	24243.17
2019-07-08 05:00	24243.21
2019-07-08 05:15	24243.25
2019-07-08 05:30	24243.29
2019-07-08 05:45	24243.33
2019-07-08 06:00	24243.34
2019-07-08 06:15	24243.35
2019-07-08 06:30	24243.36
2019-07-08 06:45	24243.37
2019-07-08 07:00	24243.38
2019-07-08 07:15	24243.39
2019-07-08 07:30	24243.43
2019-07-08 07:45	24243.47
2019-07-08 08:00	24243.51
2019-07-08 08:15	24243.54
2019-07-08 08:30	24243.55
2019-07-08 08:45	24243.56
2019-07-08 09:00	24243.58
2019-07-08 09:15	24243.59
2019-07-08 09:30	24243.69
2019-07-08 09:45	24243.74
2019-07-08 10:00	24243.82
2019-07-08 10:15	24243.91
2019-07-08 10:30	24243.97
2019-07-08 10:45	24244.09
2019-07-08 11:00	24244.15
2019-07-08 11:15	24244.20
2019-07-08 11:30	24244.27
2019-07-08 11:45	24244.35
2019-07-08 12:00	24244.44
2019-07-08 12:15	24244.52
2019-07-08 12:30	24244.59
2019-07-08 12:45	24244.63
2019-07-08 13:00	24244.66
2019-07-08 13:15	24244.68
2019-07-08 13:30	24244.71
2019-07-08 13:45	24244.74
2019-07-08 14:00	24244.80
2019-07-08 14:15	24244.85
2019-07-08 14:30	24244.90
2019-07-08 14:45	24244.94
2019-07-08 15:00	24244.96
2019-07-08 15:15	24244.98
2019-07-08 15:30	24245.00
2019-07-08 15:45	24245.01
2019-07-08 16:00	24245.04
2019-07-08 16:15	24245.08
2019-07-08 16:30	24245.13
2019-07-08 16:45	24245.17
2019-07-08 17:00	24245.24
2019-07-08 17:15	24245.28
2019-07-08 17:30	24245.33
2019-07-08 17:45	24245.38
2019-07-08 18:00	24245.43
2019-07-08 18:15	24245.48
2019-07-08 18:30	24245.74
2019-07-08 18:45	24246.05
2019-07-08 19:00	24246.47
2019-07-08 19:15	24246.53
2019-07-08 19:30	24246.57
2019-07-08 19:45	24246.60
2019-07-08 20:00	24246.83
2019-07-08 20:15	24247.24
2019-07-08 20:30	24247.27
2019-07-08 20:45	24247.34
2019-07-08 21:00	24247.41
2019-07-08 21:15	24247.46
2019-07-08 21:30	24247.64
2019-07-08 21:45	24247.70
2019-07-08 22:00	24247.77
2019-07-08 22:15	24247.83
2019-07-08 22:30	24247.88
2019-07-08 22:45	24247.96
2019-07-08 23:00	24248.04
2019-07-08 23:15	24248.12
2019-07-08 23:30	24248.17
2019-07-08 23:45	24248.21
2019-07-09 00:00	24248.26
2019-07-09 00:15	24248.30
2019-07-09 00:30	24248.32
2019-07-09 00:45	24248.36
2019-07-09 01:00	24248.41
2019-07-09 01:15	24248.45
2019-07-09 01:30	24248.48
2019-07-09 01:45	24248.50
2019-07-09 02:00	24248.51
2019-07-09 02:15	24248.52
2019-07-09 02:30	24248.53
2019-07-09 02:45	24248.54
2019-07-09 03:00	24248.57
2019-07-09 03:15	24248.61
2019-07-09 03:30	24248.64
2019-07-09 03:45	24248.68
2019-07-09 04:00	24248.70
2019-07-09 04:15	24248.71
2019-07-09 04:30	24248.71
2019-07-09 04:45	24248.72
2019-07-09 05:00	24248.73
2019-07-09 05:15	24248.75
2019-07-09 05:30	24248.79
2019-07-09 05:45	24248.83
2019-07-09 06:00	24248.87
2019-07-09 06:15	24248.89
2019-07-09 06:30	24248.90
2019-07-09 06:45	24248.91
2019-07-09 07:00	24248.93
2019-07-09 07:15	24248.94
2019-07-09 07:30	24248.95
2019-07-09 07:45	24249.00
2019-07-09 08:00	24249.04
2019-07-09 08:15	24249.08
2019-07-09 08:30	24249.10
2019-07-09 08:45	24249.11
2019-07-09 09:00	24249.12
2019-07-09 09:15	24249.17
2019-07-09 09:30	24249.29
2019-07-09 09:45	24249.38
2019-07-09 10:00	24249.46
2019-07-09 10:15	24249.53
2019-07-09 10:30	24249.58
2019-07-09 10:45	24249.63
2019-07-09 11:00	24249.68
2019-07-09 11:15	24249.74
2019-07-09 11:30	24249.82
2019-07-09 11:45	24249.90
2019-07-09 12:00	24249.96
2019-07-09 12:15	24250.01
2019-07-09 12:30	24250.03
2019-07-09 12:45	24250.04
2019-07-09 13:00	24250.05
2019-07-09 13:15	24250.06
2019-07-09 13:30	24250.08
2019-07-09 13:45	24250.13
2019-07-09 14:00	24250.18
2019-07-09 14:15	24250.24
2019-07-09 14:30	24250.29
2019-07-09 14:45	24250.31
2019-07-09 15:00	24250.33
2019-07-09 15:15	24250.35
2019-07-09 15:30	24250.36
2019-07-09 15:45	24250.37
2019-07-09 16:00	24250.42
2019-07-09 16:15	24250.46
2019-07-09 16:30	24250.50
2019-07-09 16:45	24250.52
2019-07-09 17:00	24250.53
2019-07-09 17:15	24250.54
2019-07-09 17:30	24250.55
2019-07-09 17:45	24250.56
2019-07-09 18:00	24250.57
2019-07-09 18:15	24250.61
2019-07-09 18:30	24250.65
2019-07-09 18:45	24250.68
2019-07-09 19:00	24250.69
2019-07-09 19:15	24250.70
2019-07-09 19:30	24250.71
2019-07-09 19:45	24250.72
2019-07-09 20:00	24250.76
2019-07-09 20:15	24250.80
2019-07-09 20:30	24250.84
2019-07-09 20:45	24250.88
2019-07-09 21:00	24250.89
2019-07-09 21:15	24250.90
2019-07-09 21:30	24250.91
2019-07-09 21:45	24250.92
2019-07-09 22:00	24250.93
2019-07-09 22:15	24250.95
2019-07-09 22:30	24250.99
2019-07-09 22:45	24251.03
2019-07-09 23:00	24251.07
2019-07-09 23:15	24251.08
2019-07-09 23:30	24251.09
2019-07-09 23:45	24251.10
2019-07-10 00:00	24251.11
2019-07-10 00:15	24251.12
2019-07-10 00:30	24251.17
2019-07-10 00:45	24251.21
2019-07-10 01:00	24251.24
2019-07-10 01:15	24251.26
2019-07-10 01:30	24251.27
2019-07-10 01:45	24251.28
2019-07-10 02:00	24251.29
2019-07-10 02:15	24251.30
2019-07-10 02:30	24251.31
2019-07-10 02:45	24251.35
2019-07-10 03:00	24251.39
2019-07-10 03:15	24251.43
2019-07-10 03:30	24251.45
2019-07-10 03:45	24251.46
2019-07-10 04:00	24251.47
2019-07-10 04:15	24251.48
2019-07-10 04:30	24251.49
2019-07-10 04:45	24251.52
2019-07-10 05:00	24251.56
2019-07-10 05:15	24251.60
2019-07-10 05:30	24251.64
2019-07-10 05:45	24251.67
2019-07-10 06:00	24251.68
2019-07-10 06:15	24251.69
2019-07-10 06:30	24251.70
2019-07-10 06:45	24251.71
2019-07-10 07:00	24251.72
2019-07-10 07:15	24251.73
2019-07-10 07:30	24251.75
2019-07-10 07:45	24251.79
2019-07-10 08:00	24251.83
2019-07-10 08:15	24251.87
2019-07-10 08:30	24251.89
2019-07-10 08:45	24251.90
2019-07-10 09:00	24251.91
2019-07-10 09:15	24251.92
2019-07-10 09:30	24251.93
2019-07-10 09:45	24251.97
2019-07-10 10:00	24252.02
2019-07-10 10:15	24252.07
2019-07-10 10:30	24252.11
2019-07-10 10:45	24252.12
2019-07-10 11:00	24252.13
2019-07-10 11:15	24252.15
2019-07-10 11:30	24252.17
2019-07-10 11:45	24252.19
2019-07-10 12:00	24252.22
2019-07-10 12:15	24252.26
2019-07-10 12:30	24252.30
2019-07-10 12:45	24252.35
2019-07-10 13:00	24252.36
2019-07-10 13:15	24252.38
2019-07-10 13:30	24252.39
2019-07-10 13:45	24252.40
2019-07-10 14:00	24252.43
2019-07-10 14:15	24252.48
2019-07-10 14:30	24252.53
2019-07-10 14:45	24252.57
2019-07-10 15:00	24252.59
2019-07-10 15:15	24252.60
2019-07-10 15:30	24252.62
2019-07-10 15:45	24252.64
2019-07-10 16:00	24252.67
2019-07-10 16:15	24252.72
2019-07-10 16:30	24252.77
2019-07-10 16:45	24252.82
2019-07-10 17:00	24252.86
2019-07-10 17:15	24252.87
2019-07-10 17:30	24252.88
2019-07-10 17:45	24252.89
2019-07-10 18:00	24252.90
2019-07-10 18:15	24252.92
2019-07-10 18:30	24252.93
2019-07-10 18:45	24252.97
2019-07-10 19:00	24253.01
2019-07-10 19:15	24253.05
2019-07-10 19:30	24253.07
2019-07-10 19:45	24253.08
2019-07-10 20:00	24253.09
2019-07-10 20:15	24253.10
2019-07-10 20:30	24253.11
2019-07-10 20:45	24253.16
2019-07-10 21:00	24253.20
2019-07-10 21:15	24253.23
2019-07-10 21:30	24253.24
2019-07-10 21:45	24253.25
2019-07-10 22:00	24253.26
2019-07-10 22:15	24253.27
2019-07-10 22:30	24253.28
2019-07-10 22:45	24253.32
2019-07-10 23:00	24253.36
2019-07-10 23:15	24253.39
2019-07-10 23:30	24253.43
2019-07-10 23:45	24253.43
2019-07-11 00:00	24253.44
2019-07-11 00:15	24253.45
2019-07-11 00:30	24253.46
2019-07-11 00:45	24253.48
2019-07-11 01:00	24253.52
2019-07-11 01:15	24253.56
2019-07-11 01:30	24253.59
2019-07-11 01:45	24253.60
2019-07-11 02:00	24253.61
2019-07-11 02:15	24253.62
2019-07-11 02:30	24253.63
2019-07-11 02:45	24253.64
2019-07-11 03:00	24253.69
2019-07-11 03:15	24253.73
2019-07-11 03:30	24253.74
2019-07-11 03:45	24253.75
2019-07-11 04:00	24253.76
2019-07-11 04:15	24253.77
2019-07-11 04:30	24253.79
2019-07-11 04:45	24253.83
2019-07-11 05:00	24253.87
2019-07-11 05:15	24253.90
2019-07-11 05:30	24253.94
2019-07-11 05:45	24253.95
2019-07-11 06:00	24253.96
2019-07-11 06:15	24253.97
2019-07-11 06:30	24253.98
2019-07-11 06:45	24253.99
2019-07-11 07:00	24254.02
2019-07-11 07:15	24254.06
2019-07-11 07:30	24254.10
2019-07-11 07:45	24254.14
2019-07-11 08:00	24254.18
2019-07-11 08:15	24254.19
2019-07-11 08:30	24254.20
2019-07-11 08:45	24254.22
2019-07-11 09:00	24254.23
2019-07-11 09:15	24254.24
2019-07-11 09:30	24254.26
2019-07-11 09:45	24254.30
2019-07-11 10:00	24254.35
2019-07-11 10:15	24254.39
2019-07-11 10:30	24254.44
2019-07-11 10:45	24254.47
2019-07-11 11:00	24254.49
2019-07-11 11:15	24254.51
2019-07-11 11:30	24254.53
2019-07-11 11:45	24254.54
2019-07-11 12:00	24254.56
2019-07-11 12:15	24254.60
2019-07-11 12:30	24254.64
2019-07-11 12:45	24254.68
2019-07-11 13:00	24254.72
2019-07-11 13:15	24254.75
2019-07-11 13:30	24254.77
2019-07-11 13:45	24254.78
2019-07-11 14:00	24254.80
2019-07-11 14:15	24254.82
2019-07-11 14:30	24254.87
2019-07-11 14:45	24254.93
2019-07-11 15:00	24254.98
2019-07-11 15:15	24255.01
2019-07-11 15:30	24255.02
2019-07-11 15:45	24255.04
2019-07-11 16:00	24255.05
2019-07-11 16:15	24255.06
2019-07-11 16:30	24255.09
2019-07-11 16:45	24255.14
2019-07-11 17:00	24255.19
2019-07-11 17:15	24255.22
2019-07-11 17:30	24255.24
2019-07-11 17:45	24255.25
2019-07-11 18:00	24255.27
2019-07-11 18:15	24255.28
2019-07-11 18:30	24255.31
2019-07-11 18:45	24255.36
2019-07-11 19:00	24255.40
2019-07-11 19:15	24255.43
2019-07-11 19:30	24255.44
2019-07-11 19:45	24255.45
2019-07-11 20:00	24255.46
2019-07-11 20:15	24255.47
2019-07-11 20:30	24255.48
2019-07-11 20:45	24255.53
2019-07-11 21:00	24255.57
2019-07-11 21:15	24255.61
2019-07-11 21:30	24255.63
2019-07-11 21:45	24255.64
2019-07-11 22:00	24255.65
2019-07-11 22:15	24255.66
2019-07-11 22:30	24255.67
2019-07-11 22:45	24255.68
2019-07-11 23:00	24255.72
2019-07-11 23:15	24255.76
2019-07-11 23:30	24255.80
2019-07-11 23:45	24255.82
2019-07-12 00:00	24255.83
2019-07-12 00:15	24255.84
2019-07-12 00:30	24255.85
2019-07-12 00:45	24255.86
2019-07-12 01:00	24255.87
2019-07-12 01:15	24255.91
2019-07-12 01:30	24255.95
2019-07-12 01:45	24255.99
2019-07-12 02:00	24256.01
2019-07-12 02:15	24256.02
2019-07-12 02:30	24256.03
2019-07-12 02:45	24256.04
2019-07-12 03:00	24256.05
2019-07-12 03:15	24256.09
2019-07-12 03:30	24256.12
2019-07-12 03:45	24256.16
2019-07-12 04:00	24256.17
2019-07-12 04:15	24256.18
2019-07-12 04:30	24256.19
2019-07-12 04:45	24256.20
2019-07-12 05:00	24256.21
2019-07-12 05:15	24256.24
2019-07-12 05:30	24256.28
2019-07-12 05:45	24256.32
2019-07-12 06:00	24256.36
2019-07-12 06:15	24256.37
2019-07-12 06:30	24256.38
2019-07-12 06:45	24256.39
2019-07-12 07:00	24256.40
2019-07-12 07:15	24256.41
2019-07-12 07:30	24256.44
2019-07-12 07:45	24256.49
2019-07-12 08:00	24256.53
2019-07-12 08:15	24256.55
2019-07-12 08:30	24256.57
2019-07-12 08:45	24256.58
2019-07-12 09:00	24256.60
2019-07-12 09:15	24256.62
2019-07-12 09:30	24256.67
2019-07-12 09:45	24256.72
2019-07-12 10:00	24256.77
2019-07-12 10:15	24256.83
2019-07-12 10:30	24256.87
2019-07-12 10:45	24256.89
2019-07-12 11:00	24256.92
2019-07-12 11:15	24256.94
2019-07-12 11:30	24256.96
2019-07-12 11:45	24256.98
2019-07-12 12:00	24257.00
2019-07-12 12:15	24257.05
2019-07-12 12:30	24257.10
2019-07-12 12:45	24257.15
2019-07-12 13:00	24257.19
2019-07-12 13:15	24257.21
2019-07-12 13:30	24257.23
2019-07-12 13:45	24257.26
2019-07-12 14:00	24257.28
2019-07-12 14:15	24257.31
2019-07-12 14:30	24257.35
2019-07-12 14:45	24257.40
2019-07-12 15:00	24257.44
2019-07-12 15:15	24257.48
2019-07-12 15:30	24257.49
2019-07-12 15:45	24257.52
2019-07-12 16:00	24257.54
2019-07-12 16:15	24257.56
2019-07-12 16:30	24257.59
2019-07-12 16:45	24257.64
2019-07-12 17:00	24257.69
2019-07-12 17:15	24257.74
2019-07-12 17:30	24257.77
2019-07-12 17:45	24257.79
2019-07-12 18:00	24257.80
2019-07-12 18:15	24257.81
2019-07-12 18:30	24257.82
2019-07-12 18:45	24257.84
2019-07-12 19:00	24257.88
2019-07-12 19:15	24257.92
2019-07-12 19:30	24257.96
2019-07-12 19:45	24257.98
2019-07-12 20:00	24257.99
2019-07-12 20:15	24258.00
2019-07-12 20:30	24258.01
2019-07-12 20:45	24258.02
2019-07-12 21:00	24258.05
2019-07-12 21:15	24258.09
2019-07-12 21:30	24258.13
2019-07-12 21:45	24258.17
2019-07-12 22:00	24258.18
2019-07-12 22:15	24258.19
2019-07-12 22:30	24258.20
2019-07-12 22:45	24258.21
2019-07-12 23:00	24258.22
2019-07-12 23:15	24258.23
2019-07-12 23:30	24258.27
2019-07-12 23:45	24258.31
2019-07-13 00:00	24258.35
2019-07-13 00:15	24258.35
2019-07-13 00:30	24258.36
2019-07-13 00:45	24258.37
2019-07-13 01:00	24258.38
2019-07-13 01:15	24258.41
2019-07-13 01:30	24258.45
2019-07-13 01:45	24258.49
2019-07-13 02:00	24258.53
2019-07-13 02:15	24258.54
2019-07-13 02:30	24258.55
2019-07-13 02:45	24258.56
2019-07-13 03:00	24258.57
2019-07-13 03:15	24258.58
2019-07-13 03:30	24258.59
2019-07-13 03:45	24258.64
2019-07-13 04:00	24258.68
2019-07-13 04:15	24258.71
2019-07-13 04:30	24258.74
2019-07-13 04:45	24258.75
2019-07-13 05:00	24258.76
2019-07-13 05:15	24258.77
2019-07-13 05:30	24258.78
2019-07-13 05:45	24258.79
2019-07-13 06:00	24258.82
2019-07-13 06:15	24258.86
2019-07-13 06:30	24258.90
2019-07-13 06:45	24258.94
2019-07-13 07:00	24258.95
2019-07-13 07:15	24258.96
2019-07-13 07:30	24258.96
2019-07-13 07:45	24258.97
2019-07-13 08:00	24258.99
2019-07-13 08:15	24259.02
2019-07-13 08:30	24259.06
2019-07-13 08:45	24259.10
2019-07-13 09:00	24259.13
2019-07-13 09:15	24259.15
2019-07-13 09:30	24259.16
2019-07-13 09:45	24259.17
2019-07-13 10:00	24259.18
2019-07-13 10:15	24259.19
2019-07-13 10:30	24259.23
2019-07-13 10:45	24259.27
2019-07-13 11:00	24259.32
2019-07-13 11:15	24259.36
2019-07-13 11:30	24259.38
2019-07-13 11:45	24259.40
2019-07-13 12:00	24259.42
2019-07-13 12:15	24259.45
2019-07-13 12:30	24259.47
2019-07-13 12:45	24259.52
2019-07-13 13:00	24259.57
2019-07-13 13:15	24259.61
2019-07-13 13:30	24259.64
2019-07-13 13:45	24259.66
2019-07-13 14:00	24259.67
2019-07-13 14:15	24259.68
2019-07-13 14:30	24259.69
2019-07-13 14:45	24259.71


==> S3-15min.csv <==
2019-07-06 00:00	4541.19
2019-07-06 00:15	4541.21
2019-07-06 00:30	4541.23
2019-07-06 00:45	4541.25
2019-07-06 01:00	4541.27
2019-07-06 01:15	4541.32
2019-07-06 01:30	4541.37
2019-07-06 01:45	4541.41
2019-07-06 02:00	4541.45
2019-07-06 02:15	4541.49
2019-07-06 02:30	4541.52
2019-07-06 02:45	4541.55
2019-07-06 03:00	4541.58
2019-07-06 03:15	4541.61
2019-07-06 03:30	4541.62
2019-07-06 03:45	4541.63
2019-07-06 04:00	4541.63
2019-07-06 04:15	4541.64
2019-07-06 04:30	4541.64
2019-07-06 04:45	4541.65
2019-07-06 05:00	4541.65
2019-07-06 05:15	4541.66
2019-07-06 05:30	4541.66
2019-07-06 05:45	4541.69
2019-07-06 06:00	4541.72
2019-07-06 06:15	4541.76
2019-07-06 06:30	4541.79
2019-07-06 06:45	4541.82
2019-07-06 07:00	4541.85
2019-07-06 07:15	4541.88
2019-07-06 07:30	4541.91
2019-07-06 07:45	4541.94
2019-07-06 08:00	4541.96
2019-07-06 08:15	4541.97
2019-07-06 08:30	4541.98
2019-07-06 08:45	4541.98
2019-07-06 09:00	4541.99
2019-07-06 09:15	4541.99
2019-07-06 09:30	4542.00
2019-07-06 09:45	4542.01
2019-07-06 10:00	4542.03
2019-07-06 10:15	4542.08
2019-07-06 10:30	4542.12
2019-07-06 10:45	4542.16
2019-07-06 11:00	4542.19
2019-07-06 11:15	4542.22
2019-07-06 11:30	4542.25
2019-07-06 11:45	4542.28
2019-07-06 12:00	4542.31
2019-07-06 12:15	4542.33
2019-07-06 12:30	4542.38
2019-07-06 12:45	4542.42
2019-07-06 13:00	4542.44
2019-07-06 13:15	4542.46
2019-07-06 13:30	4542.48
2019-07-06 13:45	4542.50
2019-07-06 14:00	4542.51
2019-07-06 14:15	4542.53
2019-07-06 14:30	4542.56
2019-07-06 14:45	4542.61
2019-07-06 15:00	4542.66
2019-07-06 15:15	4542.70
2019-07-06 15:30	4542.75
2019-07-06 15:45	4542.79
2019-07-06 16:00	4542.83
2019-07-06 16:15	4542.88
2019-07-06 16:30	4542.92
2019-07-06 16:45	4542.96
2019-07-06 17:00	4543.00
2019-07-06 17:15	4543.04
2019-07-06 17:30	4543.09
2019-07-06 17:45	4543.13
2019-07-06 18:00	4543.17
2019-07-06 18:15	4543.18
2019-07-06 18:30	4543.18
2019-07-06 18:45	4543.19
2019-07-06 19:00	4543.19
2019-07-06 19:15	4543.20
2019-07-06 19:30	4543.20
2019-07-06 19:45	4543.21
2019-07-06 20:00	4543.21
2019-07-06 20:15	4543.24
2019-07-06 20:30	4543.28
2019-07-06 20:45	4543.33
2019-07-06 21:00	4543.38
2019-07-06 21:15	4543.42
2019-07-06 21:30	4543.47
2019-07-06 21:45	4543.51
2019-07-06 22:00	4543.56
2019-07-06 22:15	4543.60
2019-07-06 22:30	4543.63
2019-07-06 22:45	4543.65
2019-07-06 23:00	4543.68
2019-07-06 23:15	4543.70
2019-07-06 23:30	4543.72
2019-07-06 23:45	4543.74
2019-07-07 00:00	4543.77
2019-07-07 00:15	4543.79
2019-07-07 00:30	4543.86
2019-07-07 00:45	4543.91
2019-07-07 01:00	4543.96
2019-07-07 01:15	4544.00
2019-07-07 01:30	4544.04
2019-07-07 01:45	4544.07
2019-07-07 02:00	4544.10
2019-07-07 02:15	4544.13
2019-07-07 02:30	4544.16
2019-07-07 02:45	4544.19
2019-07-07 03:00	4544.19
2019-07-07 03:15	4544.20
2019-07-07 03:30	4544.20
2019-07-07 03:45	4544.21
2019-07-07 04:00	4544.21
2019-07-07 04:15	4544.21
2019-07-07 04:30	4544.22
2019-07-07 04:45	4544.22
2019-07-07 05:00	4544.24
2019-07-07 05:15	4544.28
2019-07-07 05:30	4544.31
2019-07-07 05:45	4544.34
2019-07-07 06:00	4544.37
2019-07-07 06:15	4544.40
2019-07-07 06:30	4544.43
2019-07-07 06:45	4544.46
2019-07-07 07:00	4544.49
2019-07-07 07:15	4544.52
2019-07-07 07:30	4544.54
2019-07-07 07:45	4544.54
2019-07-07 08:00	4544.55
2019-07-07 08:15	4544.55
2019-07-07 08:30	4544.56
2019-07-07 08:45	4544.56
2019-07-07 09:00	4544.56
2019-07-07 09:15	4544.59
2019-07-07 09:30	4544.64
2019-07-07 09:45	4544.68
2019-07-07 10:00	4544.72
2019-07-07 10:15	4544.77
2019-07-07 10:30	4544.81
2019-07-07 10:45	4544.86
2019-07-07 11:00	4544.90
2019-07-07 11:15	4544.94
2019-07-07 11:30	4544.96
2019-07-07 11:45	4544.98
2019-07-07 12:00	4545.00
2019-07-07 12:15	4545.01
2019-07-07 12:30	4545.03
2019-07-07 12:45	4545.05
2019-07-07 13:00	4545.09
2019-07-07 13:15	4545.14
2019-07-07 13:30	4545.18
2019-07-07 13:45	4545.23
2019-07-07 14:00	4545.27
2019-07-07 14:15	4545.32
2019-07-07 14:30	4545.36
2019-07-07 14:45	4545.40
2019-07-07 15:00	4545.42
2019-07-07 15:15	4545.44
2019-07-07 15:30	4545.46
2019-07-07 15:45	4545.48
2019-07-07 16:00	4545.49
2019-07-07 16:15	4545.55
2019-07-07 16:30	4545.59
2019-07-07 16:45	4545.62
2019-07-07 17:00	4545.65
2019-07-07 17:15	4545.68
2019-07-07 17:30	4545.71
2019-07-07 17:45	4545.75
2019-07-07 18:00	4545.78
2019-07-07 18:15	4545.83
2019-07-07 18:30	4545.87
2019-07-07 18:45	4545.92
2019-07-07 19:00	4545.96
2019-07-07 19:15	4546.01
2019-07-07 19:30	4546.06
2019-07-07 19:45	4546.10
2019-07-07 20:00	4546.14
2019-07-07 20:15	4546.19
2019-07-07 20:30	4546.24
2019-07-07 20:45	4546.28
2019-07-07 21:00	4546.33
2019-07-07 21:15	4546.38
2019-07-07 21:30	4546.43
2019-07-07 21:45	4546.47
2019-07-07 22:00	4546.52
2019-07-07 22:15	4546.57
2019-07-07 22:30	4546.62
2019-07-07 22:45	4546.67
2019-07-07 23:00	4546.72
2019-07-07 23:15	4546.76
2019-07-07 23:30	4546.81
2019-07-07 23:45	4546.84
2019-07-08 00:00	4546.86
2019-07-08 00:15	4546.88
2019-07-08 00:30	4546.89
2019-07-08 00:45	4546.90
2019-07-08 01:00	4546.93
2019-07-08 01:15	4546.96
2019-07-08 01:30	4547.00
2019-07-08 01:45	4547.03
2019-07-08 02:00	4547.06
2019-07-08 02:15	4547.09
2019-07-08 02:30	4547.12
2019-07-08 02:45	4547.14
2019-07-08 03:00	4547.17
2019-07-08 03:15	4547.20
2019-07-08 03:30	4547.23
2019-07-08 03:45	4547.26
2019-07-08 04:00	4547.29
2019-07-08 04:15	4547.30
2019-07-08 04:30	4547.31
2019-07-08 04:45	4547.31
2019-07-08 05:00	4547.31
2019-07-08 05:15	4547.32
2019-07-08 05:30	4547.33
2019-07-08 05:45	4547.36
2019-07-08 06:00	4547.40
2019-07-08 06:15	4547.43
2019-07-08 06:30	4547.46
2019-07-08 06:45	4547.49
2019-07-08 07:00	4547.51
2019-07-08 07:15	4547.55
2019-07-08 07:30	4547.59
2019-07-08 07:45	4547.61
2019-07-08 08:00	4547.62
2019-07-08 08:15	4547.62
2019-07-08 08:30	4547.63
2019-07-08 08:45	4547.63
2019-07-08 09:00	4547.65
2019-07-08 09:15	4547.68
2019-07-08 09:30	4547.71
2019-07-08 09:45	4547.74
2019-07-08 10:00	4547.79
2019-07-08 10:15	4547.84
2019-07-08 10:30	4547.88
2019-07-08 10:45	4547.92
2019-07-08 11:00	4547.96
2019-07-08 11:15	4547.98
2019-07-08 11:30	4548.00
2019-07-08 11:45	4548.05
2019-07-08 12:00	4548.09
2019-07-08 12:15	4548.13
2019-07-08 12:30	4548.16
2019-07-08 12:45	4548.19
2019-07-08 13:00	4548.22
2019-07-08 13:15	4548.25
2019-07-08 13:30	4548.28
2019-07-08 13:45	4548.31
2019-07-08 14:00	4548.34
2019-07-08 14:15	4548.39
2019-07-08 14:30	4548.44
2019-07-08 14:45	4548.49
2019-07-08 15:00	4548.54
2019-07-08 15:15	4548.59
2019-07-08 15:30	4548.62
2019-07-08 15:45	4548.65
2019-07-08 16:00	4548.69
2019-07-08 16:15	4548.73
2019-07-08 16:30	4548.75
2019-07-08 16:45	4548.77
2019-07-08 17:00	4548.79
2019-07-08 17:15	4548.81
2019-07-08 17:30	4548.82
2019-07-08 17:45	4548.84
2019-07-08 18:00	4548.89
2019-07-08 18:15	4548.94
2019-07-08 18:30	4548.98
2019-07-08 18:45	4549.03
2019-07-08 19:00	4549.06
2019-07-08 19:15	4549.09
2019-07-08 19:30	4549.12
2019-07-08 19:45	4549.16
2019-07-08 20:00	4549.20
2019-07-08 20:15	4549.24
2019-07-08 20:30	4549.29
2019-07-08 20:45	4549.31
2019-07-08 21:00	4549.33
2019-07-08 21:15	4549.35
2019-07-08 21:30	4549.37
2019-07-08 21:45	4549.40
2019-07-08 22:00	4549.42
2019-07-08 22:15	4549.46
2019-07-08 22:30	4549.51
2019-07-08 22:45	4549.56
2019-07-08 23:00	4549.61
2019-07-08 23:15	4549.65
2019-07-08 23:30	4549.70
2019-07-08 23:45	4549.74
2019-07-09 00:00	4549.77
2019-07-09 00:15	4549.80
2019-07-09 00:30	4549.83
2019-07-09 00:45	4549.87
2019-07-09 01:00	4549.90
2019-07-09 01:15	4549.93
2019-07-09 01:30	4549.98
2019-07-09 01:45	4550.05
2019-07-09 02:00	4550.09
2019-07-09 02:15	4550.13
2019-07-09 02:30	4550.16
2019-07-09 02:45	4550.19
2019-07-09 03:00	4550.21
2019-07-09 03:15	4550.24
2019-07-09 03:30	4550.24
2019-07-09 03:45	4550.25
2019-07-09 04:00	4550.25
2019-07-09 04:15	4550.26
2019-07-09 04:30	4550.26
2019-07-09 04:45	4550.26
2019-07-09 05:00	4550.28
2019-07-09 05:15	4550.31
2019-07-09 05:30	4550.34
2019-07-09 05:45	4550.38
2019-07-09 06:00	4550.41
2019-07-09 06:15	4550.44
2019-07-09 06:30	4550.46
2019-07-09 06:45	4550.47
2019-07-09 07:00	4550.47
2019-07-09 07:15	4550.49
2019-07-09 07:30	4550.50
2019-07-09 07:45	4550.52
2019-07-09 08:00	4550.53
2019-07-09 08:15	4550.55
2019-07-09 08:30	4550.58
2019-07-09 08:45	4550.61
2019-07-09 09:00	4550.64
2019-07-09 09:15	4550.67
2019-07-09 09:30	4550.70
2019-07-09 09:45	4550.73
2019-07-09 10:00	4550.76
2019-07-09 10:15	4550.79
2019-07-09 10:30	4550.82
2019-07-09 10:45	4550.84
2019-07-09 11:00	4550.85
2019-07-09 11:15	4550.87
2019-07-09 11:30	4550.89
2019-07-09 11:45	4550.91
2019-07-09 12:00	4550.95
2019-07-09 12:15	4550.99
2019-07-09 12:30	4551.04
2019-07-09 12:45	4551.08
2019-07-09 13:00	4551.11
2019-07-09 13:15	4551.14
2019-07-09 13:30	4551.17
2019-07-09 13:45	4551.20
2019-07-09 14:00	4551.23
2019-07-09 14:15	4551.27
2019-07-09 14:30	4551.31
2019-07-09 14:45	4551.35
2019-07-09 15:00	4551.40
2019-07-09 15:15	4551.43
2019-07-09 15:30	4551.44
2019-07-09 15:45	4551.46
2019-07-09 16:00	4551.48
2019-07-09 16:15	4551.50
2019-07-09 16:30	4551.51
2019-07-09 16:45	4551.55
2019-07-09 17:00	4551.60
2019-07-09 17:15	4551.64
2019-07-09 17:30	4551.68
2019-07-09 17:45	4551.71
2019-07-09 18:00	4551.73
2019-07-09 18:15	4551.76
2019-07-09 18:30	4551.78
2019-07-09 18:45	4551.78
2019-07-09 19:00	4551.79
2019-07-09 19:15	4551.79
2019-07-09 19:30	4551.80
2019-07-09 19:45	4551.80
2019-07-09 20:00	4551.82
2019-07-09 20:15	4551.87
2019-07-09 20:30	4551.91
2019-07-09 20:45	4551.96
2019-07-09 21:00	4552.01
2019-07-09 21:15	4552.06
2019-07-09 21:30	4552.10
2019-07-09 21:45	4552.15
2019-07-09 22:00	4552.19
2019-07-09 22:15	4552.23
2019-07-09 22:30	4552.25
2019-07-09 22:45	4552.27
2019-07-09 23:00	4552.29
2019-07-09 23:15	4552.33
2019-07-09 23:30	4552.34
2019-07-09 23:45	4552.34
2019-07-10 00:00	4552.36
2019-07-10 00:15	4552.39
2019-07-10 00:30	4552.42
2019-07-10 00:45	4552.46
2019-07-10 01:00	4552.49
2019-07-10 01:15	4552.51
2019-07-10 01:30	4552.54
2019-07-10 01:45	4552.57
2019-07-10 02:00	4552.59
2019-07-10 02:15	4552.60
2019-07-10 02:30	4552.60
2019-07-10 02:45	4552.61
2019-07-10 03:00	4552.61
2019-07-10 03:15	4552.61
2019-07-10 03:30	4552.62
2019-07-10 03:45	4552.63
2019-07-10 04:00	4552.67
2019-07-10 04:15	4552.70
2019-07-10 04:30	4552.73
2019-07-10 04:45	4552.76
2019-07-10 05:00	4552.79
2019-07-10 05:15	4552.82
2019-07-10 05:30	4552.85
2019-07-10 05:45	4552.87
2019-07-10 06:00	4552.88
2019-07-10 06:15	4552.88
2019-07-10 06:30	4552.88
2019-07-10 06:45	4552.89
2019-07-10 07:00	4552.89
2019-07-10 07:15	4552.90
2019-07-10 07:30	4552.91
2019-07-10 07:45	4552.94
2019-07-10 08:00	4552.98
2019-07-10 08:15	4553.01
2019-07-10 08:30	4553.04
2019-07-10 08:45	4553.08
2019-07-10 09:00	4553.12
2019-07-10 09:15	4553.16
2019-07-10 09:30	4553.20
2019-07-10 09:45	4553.24
2019-07-10 10:00	4553.26
2019-07-10 10:15	4553.28
2019-07-10 10:30	4553.31
2019-07-10 10:45	4553.34
2019-07-10 11:00	4553.37
2019-07-10 11:15	4553.38
2019-07-10 11:30	4553.40
2019-07-10 11:45	4553.43
2019-07-10 12:00	4553.47
2019-07-10 12:15	4553.50
2019-07-10 12:30	4553.53
2019-07-10 12:45	4553.55
2019-07-10 13:00	4553.59
2019-07-10 13:15	4553.62
2019-07-10 13:30	4553.67
2019-07-10 13:45	4553.71
2019-07-10 14:00	4553.75
2019-07-10 14:15	4553.78
2019-07-10 14:30	4553.79
2019-07-10 14:45	4553.81
2019-07-10 15:00	4553.83
2019-07-10 15:15	4553.85
2019-07-10 15:30	4553.89
2019-07-10 15:45	4553.94
2019-07-10 16:00	4553.98
2019-07-10 16:15	4554.01
2019-07-10 16:30	4554.04
2019-07-10 16:45	4554.07
2019-07-10 17:00	4554.10
2019-07-10 17:15	4554.13
2019-07-10 17:30	4554.16
2019-07-10 17:45	4554.19
2019-07-10 18:00	4554.20
2019-07-10 18:15	4554.20
2019-07-10 18:30	4554.22
2019-07-10 18:45	4554.23
2019-07-10 19:00	4554.24
2019-07-10 19:15	4554.27
2019-07-10 19:30	4554.30
2019-07-10 19:45	4554.34
2019-07-10 20:00	4554.38
2019-07-10 20:15	4554.43
2019-07-10 20:30	4554.47
2019-07-10 20:45	4554.52
2019-07-10 21:00	4554.56
2019-07-10 21:15	4554.61
2019-07-10 21:30	4554.66
2019-07-10 21:45	4554.72
2019-07-10 22:00	4554.77
2019-07-10 22:15	4554.78
2019-07-10 22:30	4554.79
2019-07-10 22:45	4554.79
2019-07-10 23:00	4554.80
2019-07-10 23:15	4554.81
2019-07-10 23:30	4554.83
2019-07-10 23:45	4554.90
2019-07-11 00:00	4554.97
2019-07-11 00:15	4555.04
2019-07-11 00:30	4555.10
2019-07-11 00:45	4555.15
2019-07-11 01:00	4555.18
2019-07-11 01:15	4555.21
2019-07-11 01:30	4555.24
2019-07-11 01:45	4555.26
2019-07-11 02:00	4555.27
2019-07-11 02:15	4555.27
2019-07-11 02:30	4555.27
2019-07-11 02:45	4555.28
2019-07-11 03:00	4555.29
2019-07-11 03:15	4555.32
2019-07-11 03:30	4555.35
2019-07-11 03:45	4555.38
2019-07-11 04:00	4555.41
2019-07-11 04:15	4555.45
2019-07-11 04:30	4555.48
2019-07-11 04:45	4555.50
2019-07-11 05:00	4555.52
2019-07-11 05:15	4555.52
2019-07-11 05:30	4555.53
2019-07-11 05:45	4555.53
2019-07-11 06:00	4555.54
2019-07-11 06:15	4555.54
2019-07-11 06:30	4555.56
2019-07-11 06:45	4555.59
2019-07-11 07:00	4555.63
2019-07-11 07:15	4555.66
2019-07-11 07:30	4555.69
2019-07-11 07:45	4555.72
2019-07-11 08:00	4555.74
2019-07-11 08:15	4555.77
2019-07-11 08:30	4555.79
2019-07-11 08:45	4555.79
2019-07-11 09:00	4555.79
2019-07-11 09:15	4555.81
2019-07-11 09:30	4555.81
2019-07-11 09:45	4555.83
2019-07-11 10:00	4555.87
2019-07-11 10:15	4555.90
2019-07-11 10:30	4555.93
2019-07-11 10:45	4555.96
2019-07-11 11:00	4555.99
2019-07-11 11:15	4556.01
2019-07-11 11:30	4556.03
2019-07-11 11:45	4556.04
2019-07-11 12:00	4556.04
2019-07-11 12:15	4556.04
2019-07-11 12:30	4556.05
2019-07-11 12:45	4556.07
2019-07-11 13:00	4556.10
2019-07-11 13:15	4556.15
2019-07-11 13:30	4556.19
2019-07-11 13:45	4556.24
2019-07-11 14:00	4556.28
2019-07-11 14:15	4556.32
2019-07-11 14:30	4556.36
2019-07-11 14:45	4556.41
2019-07-11 15:00	4556.43
2019-07-11 15:15	4556.44
2019-07-11 15:30	4556.47
2019-07-11 15:45	4556.48
2019-07-11 16:00	4556.50
2019-07-11 16:15	4556.52
2019-07-11 16:30	4556.56
2019-07-11 16:45	4556.59
2019-07-11 17:00	4556.62
2019-07-11 17:15	4556.65
2019-07-11 17:30	4556.68
2019-07-11 17:45	4556.71
2019-07-11 18:00	4556.74
2019-07-11 18:15	4556.77
2019-07-11 18:30	4556.81
2019-07-11 18:45	4556.83
2019-07-11 19:00	4556.85
2019-07-11 19:15	4556.86
2019-07-11 19:30	4556.88
2019-07-11 19:45	4556.90
2019-07-11 20:00	4556.92
2019-07-11 20:15	4556.97
2019-07-11 20:30	4557.02
2019-07-11 20:45	4557.06
2019-07-11 21:00	4557.11
2019-07-11 21:15	4557.16
2019-07-11 21:30	4557.20
2019-07-11 21:45	4557.25
2019-07-11 22:00	4557.29
2019-07-11 22:15	4557.34
2019-07-11 22:30	4557.40
2019-07-11 22:45	4557.43
2019-07-11 23:00	4557.45
2019-07-11 23:15	4557.45
2019-07-11 23:30	4557.46
2019-07-11 23:45	4557.46
2019-07-12 00:00	4557.47
2019-07-12 00:15	4557.51
2019-07-12 00:30	4557.54
2019-07-12 00:45	4557.58
2019-07-12 01:00	4557.61
2019-07-12 01:15	4557.64
2019-07-12 01:30	4557.67
2019-07-12 01:45	4557.69
2019-07-12 02:00	4557.71
2019-07-12 02:15	4557.71
2019-07-12 02:30	4557.72
2019-07-12 02:45	4557.72
2019-07-12 03:00	4557.73
2019-07-12 03:15	4557.73
2019-07-12 03:30	4557.74
2019-07-12 03:45	4557.78
2019-07-12 04:00	4557.81
2019-07-12 04:15	4557.84
2019-07-12 04:30	4557.87
2019-07-12 04:45	4557.90
2019-07-12 05:00	4557.93
2019-07-12 05:15	4557.95
2019-07-12 05:30	4557.96
2019-07-12 05:45	4557.96
2019-07-12 06:00	4557.97
2019-07-12 06:15	4557.97
2019-07-12 06:30	4557.98
2019-07-12 06:45	4557.98
2019-07-12 07:00	4558.01
2019-07-12 07:15	4558.04
2019-07-12 07:30	4558.07
2019-07-12 07:45	4558.10
2019-07-12 08:00	4558.13
2019-07-12 08:15	4558.17
2019-07-12 08:30	4558.20
2019-07-12 08:45	4558.23
2019-07-12 09:00	4558.23
2019-07-12 09:15	4558.24
2019-07-12 09:30	4558.24
2019-07-12 09:45	4558.25
2019-07-12 10:00	4558.26
2019-07-12 10:15	4558.31
2019-07-12 10:30	4558.35
2019-07-12 10:45	4558.40
2019-07-12 11:00	4558.44
2019-07-12 11:15	4558.48
2019-07-12 11:30	4558.53
2019-07-12 11:45	4558.57
2019-07-12 12:00	4558.61
2019-07-12 12:15	4558.63
2019-07-12 12:30	4558.64
2019-07-12 12:45	4558.66
2019-07-12 13:00	4558.67
2019-07-12 13:15	4558.67
2019-07-12 13:30	4558.68
2019-07-12 13:45	4558.71
2019-07-12 14:00	4558.74
2019-07-12 14:15	4558.77
2019-07-12 14:30	4558.80
2019-07-12 14:45	4558.83
2019-07-12 15:00	4558.86
2019-07-12 15:15	4558.89
2019-07-12 15:30	4558.92
2019-07-12 15:45	4558.93
2019-07-12 16:00	4558.93
2019-07-12 16:15	4558.94
2019-07-12 16:30	4558.94
2019-07-12 16:45	4558.94
2019-07-12 17:00	4558.95
2019-07-12 17:15	4558.99
2019-07-12 17:30	4559.03
2019-07-12 17:45	4559.06
2019-07-12 18:00	4559.09
2019-07-12 18:15	4559.12
2019-07-12 18:30	4559.17
2019-07-12 18:45	4559.21
2019-07-12 19:00	4559.25
2019-07-12 19:15	4559.29
2019-07-12 19:30	4559.31
2019-07-12 19:45	4559.33
2019-07-12 20:00	4559.35
2019-07-12 20:15	4559.37
2019-07-12 20:30	4559.38
2019-07-12 20:45	4559.40
2019-07-12 21:00	4559.47
2019-07-12 21:15	4559.52
2019-07-12 21:30	4559.57
2019-07-12 21:45	4559.61
2019-07-12 22:00	4559.66
2019-07-12 22:15	4559.70
2019-07-12 22:30	4559.75
2019-07-12 22:45	4559.79
2019-07-12 23:00	4559.82
2019-07-12 23:15	4559.84
2019-07-12 23:30	4559.86
2019-07-12 23:45	4559.88
2019-07-13 00:00	4559.90
2019-07-13 00:15	4559.94
2019-07-13 00:30	4559.98
2019-07-13 00:45	4560.03
2019-07-13 01:00	4560.07
2019-07-13 01:15	4560.10
2019-07-13 01:30	4560.13
2019-07-13 01:45	4560.16
2019-07-13 02:00	4560.19
2019-07-13 02:15	4560.22
2019-07-13 02:30	4560.25
2019-07-13 02:45	4560.27
2019-07-13 03:00	4560.27
2019-07-13 03:15	4560.28
2019-07-13 03:30	4560.28
2019-07-13 03:45	4560.29
2019-07-13 04:00	4560.29
2019-07-13 04:15	4560.30
2019-07-13 04:30	4560.33
2019-07-13 04:45	4560.36
2019-07-13 05:00	4560.40
2019-07-13 05:15	4560.43
2019-07-13 05:30	4560.46
2019-07-13 05:45	4560.49
2019-07-13 06:00	4560.51
2019-07-13 06:15	4560.54
2019-07-13 06:30	4560.55
2019-07-13 06:45	4560.55
2019-07-13 07:00	4560.56
2019-07-13 07:15	4560.56
2019-07-13 07:30	4560.57
2019-07-13 07:45	4560.57
2019-07-13 08:00	4560.59
2019-07-13 08:15	4560.63
2019-07-13 08:30	4560.67
2019-07-13 08:45	4560.70
2019-07-13 09:00	4560.73
2019-07-13 09:15	4560.76
2019-07-13 09:30	4560.79
2019-07-13 09:45	4560.82
2019-07-13 10:00	4560.84
2019-07-13 10:15	4560.84
2019-07-13 10:30	4560.85
2019-07-13 10:45	4560.87
2019-07-13 11:00	4560.89
2019-07-13 11:15	4560.94
2019-07-13 11:30	4560.99
2019-07-13 11:45	4561.03
2019-07-13 12:00	4561.07
2019-07-13 12:15	4561.12
2019-07-13 12:30	4561.16
2019-07-13 12:45	4561.21
2019-07-13 13:00	4561.25
2019-07-13 13:15	4561.30
2019-07-13 13:30	4561.34
2019-07-13 13:45	4561.38
2019-07-13 14:00	4561.43
2019-07-13 14:15	4561.47
2019-07-13 14:30	4561.50
2019-07-13 14:45	4561.53
2019-07-13 15:00	4561.55
2019-07-13 15:15	4561.55
2019-07-13 15:30	4561.56
2019-07-13 15:45	4561.57
2019-07-13 16:00	4561.57
2019-07-13 16:15	4561.57
2019-07-13 16:30	4561.61
2019-07-13 16:45	4561.66
2019-07-13 17:00	4561.71
2019-07-13 17:15	4561.75
2019-07-13 17:30	4561.80
2019-07-13 17:45	4561.84
2019-07-13 18:00	4561.89
2019-07-13 18:15	4561.93
2019-07-13 18:30	4561.97
2019-07-13 18:45	4562.02
2019-07-13 19:00	4562.07
2019-07-13 19:15	4562.13
2019-07-13 19:30	4562.18
2019-07-13 19:45	4562.22
2019-07-13 20:00	4562.26
2019-07-13 20:15	4562.31
2019-07-13 20:30	4562.35
2019-07-13 20:45	4562.40
2019-07-13 21:00	4562.44
2019-07-13 21:15	4562.49
2019-07-13 21:30	4562.53
2019-07-13 21:45	4562.58
2019-07-13 22:00	4562.62
2019-07-13 22:15	4562.68
2019-07-13 22:30	4562.71
2019-07-13 22:45	4562.73
2019-07-13 23:00	4562.73
2019-07-13 23:15	4562.74
2019-07-13 23:30	4562.77
2019-07-13 23:45	4562.81
2019-07-14 00:00	4562.86
2019-07-14 00:15	4562.91
2019-07-14 00:30	4562.95
2019-07-14 00:45	4563.00
2019-07-14 01:00	4563.03
2019-07-14 01:15	4563.06
2019-07-14 01:30	4563.09
2019-07-14 01:45	4563.12
2019-07-14 02:00	4563.15
2019-07-14 02:15	4563.18
2019-07-14 02:30	4563.21
2019-07-14 02:45	4563.24
2019-07-14 03:00	4563.27
2019-07-14 03:15	4563.29
2019-07-14 03:30	4563.30
2019-07-14 03:45	4563.30
2019-07-14 04:00	4563.30
2019-07-14 04:15	4563.31
2019-07-14 04:30	4563.31
2019-07-14 04:45	4563.34
2019-07-14 05:00	4563.37
2019-07-14 05:15	4563.40
2019-07-14 05:30	4563.43
2019-07-14 05:45	4563.46
2019-07-14 06:00	4563.49
2019-07-14 06:15	4563.52
2019-07-14 06:30	4563.55
2019-07-14 06:45	4563.58
2019-07-14 07:00	4563.61
2019-07-14 07:15	4563.64
2019-07-14 07:30	4563.66
2019-07-14 07:45	4563.68
2019-07-14 08:00	4563.68
2019-07-14 08:15	4563.68
2019-07-14 08:30	4563.69
2019-07-14 08:45	4563.69
2019-07-14 09:00	4563.70
2019-07-14 09:15	4563.71
2019-07-14 09:30	4563.75
2019-07-14 09:45	4563.78
2019-07-14 10:00	4563.82
2019-07-14 10:15	4563.86
2019-07-14 10:30	4563.90
2019-07-14 10:45	4563.95
2019-07-14 11:00	4563.99
2019-07-14 11:15	4564.03
2019-07-14 11:30	4564.05
2019-07-14 11:45	4564.07
2019-07-14 12:00	4564.08
2019-07-14 12:15	4564.09
2019-07-14 12:30	4564.09
2019-07-14 12:45	4564.11
2019-07-14 13:00	4564.14
2019-07-14 13:15	4564.17
2019-07-14 13:30	4564.20
2019-07-14 13:45	4564.23
2019-07-14 14:00	4564.26
2019-07-14 14:15	4564.30
2019-07-14 14:30	4564.34
2019-07-14 14:45	4564.38
2019-07-14 15:00	4564.42
2019-07-14 15:15	4564.47
2019-07-14 15:30	4564.51
2019-07-14 15:45	4564.52
2019-07-14 16:00	4564.52
2019-07-14 16:15	4564.53
2019-07-14 16:30	4564.53
2019-07-14 16:45	4564.53
2019-07-14 17:00	4564.57
2019-07-14 17:15	4564.60
2019-07-14 17:30	4564.64
2019-07-14 17:45	4564.69
2019-07-14 18:00	4564.73
2019-07-14 18:15	4564.77
2019-07-14 18:30	4564.81
2019-07-14 18:45	4564.86
2019-07-14 19:00	4564.90
2019-07-14 19:15	4564.95
2019-07-14 19:30	4564.99
2019-07-14 19:45	4565.03
2019-07-14 20:00	4565.07
2019-07-14 20:15	4565.09
2019-07-14 20:30	4565.10
2019-07-14 20:45	4565.12
2019-07-14 21:00	4565.14
2019-07-14 21:15	4565.16
2019-07-14 21:30	4565.23
2019-07-14 21:45	4565.28
2019-07-14 22:00	4565.35
2019-07-14 22:15	4565.40
2019-07-14 22:30	4565.45
2019-07-14 22:45	4565.49
2019-07-14 23:00	4565.54
2019-07-14 23:15	4565.59
2019-07-14 23:30	4565.63
2019-07-14 23:45	4565.68
2019-07-15 00:00	4565.71
2019-07-15 00:15	4565.71
2019-07-15 00:30	4565.72
2019-07-15 00:45	4565.72
2019-07-15 01:00	4565.73
2019-07-15 01:15	4565.73
2019-07-15 01:30	4565.73
2019-07-15 01:45	4565.77
2019-07-15 02:00	4565.80
2019-07-15 02:15	4565.83
2019-07-15 02:30	4565.86
2019-07-15 02:45	4565.89
2019-07-15 03:00	4565.92
2019-07-15 03:15	4565.95
2019-07-15 03:30	4565.98
2019-07-15 03:45	4566.01
2019-07-15 04:00	4566.03
2019-07-15 04:15	4566.04
2019-07-15 04:30	4566.04
2019-07-15 04:45	4566.05
2019-07-15 05:00	4566.05
2019-07-15 05:15	4566.05
2019-07-15 05:30	4566.06
2019-07-15 05:45	4566.08
2019-07-15 06:00	4566.12
2019-07-15 06:15	4566.15
2019-07-15 06:30	4566.18
2019-07-15 06:45	4566.21
2019-07-15 07:00	4566.24
2019-07-15 07:15	4566.28
2019-07-15 07:30	4566.31
2019-07-15 07:45	4566.33
2019-07-15 08:00	4566.34
2019-07-15 08:15	4566.34
2019-07-15 08:30	4566.34
2019-07-15 08:45	4566.35
2019-07-15 09:00	4566.35
2019-07-15 09:15	4566.39
2019-07-15 09:30	4566.43
2019-07-15 09:45	4566.46
2019-07-15 10:00	4566.49
2019-07-15 10:15	4566.53
2019-07-15 10:30	4566.57
2019-07-15 10:45	4566.61
2019-07-15 11:00	4566.66
2019-07-15 11:15	4566.69
2019-07-15 11:30	4566.72
2019-07-15 11:45	4566.73
2019-07-15 12:00	4566.73
2019-07-15 12:15	4566.74
2019-07-15 12:30	4566.74
2019-07-15 12:45	4566.74
2019-07-15 13:00	4566.76
2019-07-15 13:15	4566.80
2019-07-15 13:30	4566.83
2019-07-15 13:45	4566.86
2019-07-15 14:00	4566.89
2019-07-15 14:15	4566.92
2019-07-15 14:30	4566.95
2019-07-15 14:45	4566.99
2019-07-15 15:00	4567.03
2019-07-15 15:15	4567.07
2019-07-15 15:30	4567.12
2019-07-15 15:45	4567.16
2019-07-15 16:00	4567.20
2019-07-15 16:15	4567.24
2019-07-15 16:30	4567.28
2019-07-15 16:45	4567.31
2019-07-15 17:00	4567.34
2019-07-15 17:15	4567.38
2019-07-15 17:30	4567.42
2019-07-15 17:45	4567.47
2019-07-15 18:00	4567.50
2019-07-15 18:15	4567.53
2019-07-15 18:30	4567.56
2019-07-15 18:45	4567.57
2019-07-15 19:00	4567.57
2019-07-15 19:15	4567.58
2019-07-15 19:30	4567.59
2019-07-15 19:45	4567.61
2019-07-15 20:00	4567.65
2019-07-15 20:15	4567.70
2019-07-15 20:30	4567.74
2019-07-15 20:45	4567.79
2019-07-15 21:00	4567.83
2019-07-15 21:15	4567.88
2019-07-15 21:30	4567.92
2019-07-15 21:45	4567.97
2019-07-15 22:00	4568.01
2019-07-15 22:15	4568.06
2019-07-15 22:30	4568.09
2019-07-15 22:45	4568.13
2019-07-15 23:00	4568.17
2019-07-15 23:15	4568.23
2019-07-15 23:30	4568.27
2019-07-15 23:45	4568.30
2019-07-16 00:00	4568.33
2019-07-16 00:15	4568.36
2019-07-16 00:30	4568.38
2019-07-16 00:45	4568.38
2019-07-16 01:00	4568.39
2019-07-16 01:15	4568.39
2019-07-16 01:30	4568.40
2019-07-16 01:45	4568.40
2019-07-16 02:00	4568.42
2019-07-16 02:15	4568.45
2019-07-16 02:30	4568.48
2019-07-16 02:45	4568.51
2019-07-16 03:00	4568.54
2019-07-16 03:15	4568.57
2019-07-16 03:30	4568.60
2019-07-16 03:45	4568.63
2019-07-16 04:00	4568.66
2019-07-16 04:15	4568.69
2019-07-16 04:30	4568.71
2019-07-16 04:45	4568.72
2019-07-16 05:00	4568.72
2019-07-16 05:15	4568.72
2019-07-16 05:30	4568.73
2019-07-16 05:45	4568.73
2019-07-16 06:00	4568.75
2019-07-16 06:15	4568.78
2019-07-16 06:30	4568.81
2019-07-16 06:45	4568.84
2019-07-16 07:00	4568.87
2019-07-16 07:15	4568.91
2019-07-16 07:30	4568.95
2019-07-16 07:45	4568.99
2019-07-16 08:00	4569.03
2019-07-16 08:15	4569.05
2019-07-16 08:30	4569.05
2019-07-16 08:45	4569.06
2019-07-16 09:00	4569.06
2019-07-16 09:15	4569.07
2019-07-16 09:30	4569.07
2019-07-16 09:45	4569.08
2019-07-16 10:00	4569.12
2019-07-16 10:15	4569.16
2019-07-16 10:30	4569.21
2019-07-16 10:45	4569.25
2019-07-16 11:00	4569.30
2019-07-16 11:15	4569.34
2019-07-16 11:30	4569.38
2019-07-16 11:45	4569.43
2019-07-16 12:00	4569.46
2019-07-16 12:15	4569.50
2019-07-16 12:30	4569.81
2019-07-16 12:45	4569.86
2019-07-16 13:00	4569.92
2019-07-16 13:15	4569.95
2019-07-16 13:30	4569.99
2019-07-16 13:45	4570.01
2019-07-16 14:00	4570.02
2019-07-16 14:15	4570.03
2019-07-16 14:30	4570.05
2019-07-16 14:45	4570.08
2019-07-16 15:00	4570.11
2019-07-16 15:15	4570.14
2019-07-16 15:30	4570.17
2019-07-16 15:45	4570.22
2019-07-16 16:00	4570.26
2019-07-16 16:15	4570.29
2019-07-16 16:30	4570.32
2019-07-16 16:45	4570.35
2019-07-16 17:00	4570.37
2019-07-16 17:15	4570.40
2019-07-16 17:30	4570.43
2019-07-16 17:45	4570.44
2019-07-16 18:00	4570.44
2019-07-16 18:15	4570.45
2019-07-16 18:30	4570.45
2019-07-16 18:45	4570.45
2019-07-16 19:00	4570.46
2019-07-16 19:15	4570.49
2019-07-16 19:30	4570.52
2019-07-16 19:45	4570.55
2019-07-16 20:00	4570.58
2019-07-16 20:15	4570.61
2019-07-16 20:30	4570.67
2019-07-16 20:45	4570.72
2019-07-16 21:00	4570.76
2019-07-16 21:15	4570.81
2019-07-16 21:30	4570.85
2019-07-16 21:45	4570.88
2019-07-16 22:00	4570.89
2019-07-16 22:15	4570.89
2019-07-16 22:30	4570.90
2019-07-16 22:45	4570.91
2019-07-16 23:00	4570.91
2019-07-16 23:15	4570.92
2019-07-16 23:30	4570.94
2019-07-16 23:45	4570.97
2019-07-17 00:00	4571.01
2019-07-17 00:15	4571.04
2019-07-17 00:30	4571.07
2019-07-17 00:45	4571.10
2019-07-17 01:00	4571.13
2019-07-17 01:15	4571.16
2019-07-17 01:30	4571.19
2019-07-17 01:45	4571.20
2019-07-17 02:00	4571.20
2019-07-17 02:15	4571.21
2019-07-17 02:30	4571.21
2019-07-17 02:45	4571.22
2019-07-17 03:00	4571.23
2019-07-17 03:15	4571.25
2019-07-17 03:30	4571.29
2019-07-17 03:45	4571.32
2019-07-17 04:00	4571.35
2019-07-17 04:15	4571.38
2019-07-17 04:30	4571.41
2019-07-17 04:45	4571.44
2019-07-17 05:00	4571.46
2019-07-17 05:15	4571.49
2019-07-17 05:30	4571.52
2019-07-17 05:45	4571.55
2019-07-17 06:00	4571.55
2019-07-17 06:15	4571.56
2019-07-17 06:30	4571.56
2019-07-17 06:45	4571.57
2019-07-17 07:00	4571.57
2019-07-17 07:15	4571.57
2019-07-17 07:30	4571.58
2019-07-17 07:45	4571.61
2019-07-17 08:00	4571.64
2019-07-17 08:15	4571.67
2019-07-17 08:30	4571.70
2019-07-17 08:45	4571.73
2019-07-17 09:00	4571.76
2019-07-17 09:15	4571.79
2019-07-17 09:30	4571.81
2019-07-17 09:45	4571.84
2019-07-17 10:00	4571.87
2019-07-17 10:15	4571.92
2019-07-17 10:30	4571.96
2019-07-17 10:45	4572.00
2019-07-17 11:00	4572.04
2019-07-17 11:15	4572.05
2019-07-17 11:30	4572.07
2019-07-17 11:45	4572.09
2019-07-17 12:00	4572.10
2019-07-17 12:15	4572.11
2019-07-17 12:30	4572.11
2019-07-17 12:45	4572.14
2019-07-17 13:00	4572.17
2019-07-17 13:15	4572.20
2019-07-17 13:30	4572.23
2019-07-17 13:45	4572.26
2019-07-17 14:00	4572.30
2019-07-17 14:15	4572.34
2019-07-17 14:30	4572.38
2019-07-17 14:45	4572.42
2019-07-17 15:00	4572.47
2019-07-17 15:15	4572.51
2019-07-17 15:30	4572.55
2019-07-17 15:45	4572.57
2019-07-17 16:00	4572.59
2019-07-17 16:15	4572.60
2019-07-17 16:30	4572.62
2019-07-17 16:45	4572.64
2019-07-17 17:00	4572.67
2019-07-17 17:15	4572.68
2019-07-17 17:30	4572.73
2019-07-17 17:45	4573.10
2019-07-17 18:00	4573.30
2019-07-17 18:15	4573.36
2019-07-17 18:30	4573.42
2019-07-17 18:45	4573.47
2019-07-17 19:00	4573.51
2019-07-17 19:15	4573.54
2019-07-17 19:30	4573.57
2019-07-17 19:45	4573.60
2019-07-17 20:00	4573.63
2019-07-17 20:15	4573.64
2019-07-17 20:30	4573.66
2019-07-17 20:45	4573.68
2019-07-17 21:00	4573.70
2019-07-17 21:15	4573.72
2019-07-17 21:30	4573.77
2019-07-17 21:45	4573.82
2019-07-17 22:00	4573.87
2019-07-17 22:15	4573.91
2019-07-17 22:30	4573.95
2019-07-17 22:45	4573.98
2019-07-17 23:00	4574.01
2019-07-17 23:15	4574.05
2019-07-17 23:30	4574.10
2019-07-17 23:45	4574.14
2019-07-18 00:00	4574.17
2019-07-18 00:15	4574.19
2019-07-18 00:30	4574.19
2019-07-18 00:45	4574.20
2019-07-18 01:00	4574.20
2019-07-18 01:15	4574.21
2019-07-18 01:30	4574.21
2019-07-18 01:45	4574.25
2019-07-18 02:00	4574.28
2019-07-18 02:15	4574.31
2019-07-18 02:30	4574.34
2019-07-18 02:45	4574.37
2019-07-18 03:00	4574.40
2019-07-18 03:15	4574.43
2019-07-18 03:30	4574.46
2019-07-18 03:45	4574.49
2019-07-18 04:00	4574.52
2019-07-18 04:15	4574.52
2019-07-18 04:30	4574.53
2019-07-18 04:45	4574.53
2019-07-18 05:00	4574.54
2019-07-18 05:15	4574.54
2019-07-18 05:30	4574.54
2019-07-18 05:45	4574.55
2019-07-18 06:00	4574.58
2019-07-18 06:15	4574.61
2019-07-18 06:30	4574.64
2019-07-18 06:45	4574.67
2019-07-18 07:00	4574.70
2019-07-18 07:15	4574.73
2019-07-18 07:30	4574.76
2019-07-18 07:45	4574.79
2019-07-18 08:00	4574.82
2019-07-18 08:15	4574.84
2019-07-18 08:30	4574.84
2019-07-18 08:45	4574.84
2019-07-18 09:00	4574.85
2019-07-18 09:15	4574.85
2019-07-18 09:30	4574.86
2019-07-18 09:45	4574.87
2019-07-18 10:00	4574.87
2019-07-18 10:15	4574.91
2019-07-18 10:30	4574.94
2019-07-18 10:45	4574.97
2019-07-18 11:00	4575.00
2019-07-18 11:15	4575.03
2019-07-18 11:30	4575.06
2019-07-18 11:45	4575.09
2019-07-18 12:00	4575.11
2019-07-18 12:15	4575.15
2019-07-18 12:30	4575.19
2019-07-18 12:45	4575.23
2019-07-18 13:00	4575.27
2019-07-18 13:15	4575.31
2019-07-18 13:30	4575.35
2019-07-18 13:45	4575.39
2019-07-18 14:00	4575.43
2019-07-18 14:15	4575.48
2019-07-18 14:30	4575.52
2019-07-18 14:45	4575.56
2019-07-18 15:00	4575.60
2019-07-18 15:15	4575.64
2019-07-18 15:30	4575.68
2019-07-18 15:45	4575.72
2019-07-18 16:00	4575.76
2019-07-18 16:15	4575.81
2019-07-18 16:30	4575.85
2019-07-18 16:45	4575.89
2019-07-18 17:00	4575.93
2019-07-18 17:15	4575.96
2019-07-18 17:30	4575.99
2019-07-18 17:45	4576.03
2019-07-18 18:00	4576.07
2019-07-18 18:15	4576.11
2019-07-18 18:30	4576.16
2019-07-18 18:45	4576.20
2019-07-18 19:00	4576.24
2019-07-18 19:15	4576.28
2019-07-18 19:30	4576.31
2019-07-18 19:45	4576.34
2019-07-18 20:00	4576.37
2019-07-18 20:15	4576.40
2019-07-18 20:30	4576.43
2019-07-18 20:45	4576.48
2019-07-18 21:00	4576.52
2019-07-18 21:15	4576.57
2019-07-18 21:30	4576.60
2019-07-18 21:45	4576.64
2019-07-18 22:00	4576.67
2019-07-18 22:15	4576.70
2019-07-18 22:30	4576.73
2019-07-18 22:45	4576.76
2019-07-18 23:00	4576.79
2019-07-18 23:15	4576.83
2019-07-18 23:30	4576.88
2019-07-18 23:45	4576.92
2019-07-19 00:00	4576.96
2019-07-19 00:15	4576.99
2019-07-19 00:30	4577.00
2019-07-19 00:45	4577.02
2019-07-19 01:00	4577.04
2019-07-19 01:15	4577.04
2019-07-19 01:30	4577.05
2019-07-19 01:45	4577.05
2019-07-19 02:00	4577.06
2019-07-19 02:15	4577.06
2019-07-19 02:30	4577.10
2019-07-19 02:45	4577.13
2019-07-19 03:00	4577.16
2019-07-19 03:15	4577.19
2019-07-19 03:30	4577.22
2019-07-19 03:45	4577.25
2019-07-19 04:00	4577.28
2019-07-19 04:15	4577.29
2019-07-19 04:30	4577.30
2019-07-19 04:45	4577.30
2019-07-19 05:00	4577.30
2019-07-19 05:15	4577.31
2019-07-19 05:30	4577.31
2019-07-19 05:45	4577.33
2019-07-19 06:00	4577.36
2019-07-19 06:15	4577.39
2019-07-19 06:30	4577.42
2019-07-19 06:45	4577.45
2019-07-19 07:00	4577.48
2019-07-19 07:15	4577.51
2019-07-19 07:30	4577.54
2019-07-19 07:45	4577.57
2019-07-19 08:00	4577.60
2019-07-19 08:15	4577.62
2019-07-19 08:30	4577.63
2019-07-19 08:45	4577.63
2019-07-19 09:00	4577.63
2019-07-19 09:15	4577.64
2019-07-19 09:30	4577.64
2019-07-19 09:45	4577.67
2019-07-19 10:00	4577.71
2019-07-19 10:15	4577.76
2019-07-19 10:30	4577.80
2019-07-19 10:45	4577.83
2019-07-19 11:00	4577.86
2019-07-19 11:15	4577.90
2019-07-19 11:30	4577.94
2019-07-19 11:45	4577.99
2019-07-19 12:00	4578.01
2019-07-19 12:15	4578.04
2019-07-19 12:30	4578.07
2019-07-19 12:45	4578.09
2019-07-19 13:00	4578.10
2019-07-19 13:15	4578.10
2019-07-19 13:30	4578.10
2019-07-19 13:45	4578.11
2019-07-19 14:00	4578.11
2019-07-19 14:15	4578.12
2019-07-19 14:30	4578.14
2019-07-19 14:45	4578.18
2019-07-19 15:00	4578.21
2019-07-19 15:15	4578.24
2019-07-19 15:30	4578.27
2019-07-19 15:45	4578.29
2019-07-19 16:00	4578.32
2019-07-19 16:15	4578.35
2019-07-19 16:30	4578.38
2019-07-19 16:45	4578.42
2019-07-19 17:00	4578.90
2019-07-19 17:15	4579.20
2019-07-19 17:30	4579.27
2019-07-19 17:45	4579.31
2019-07-19 18:00	4579.36
2019-07-19 18:15	4579.39
2019-07-19 18:30	4579.39
2019-07-19 18:45	4579.40
2019-07-19 19:00	4579.40
2019-07-19 19:15	4579.44
2019-07-19 19:30	4579.47
2019-07-19 19:45	4579.50
2019-07-19 20:00	4579.53
2019-07-19 20:15	4579.57
2019-07-19 20:30	4579.61
2019-07-19 20:45	4579.65
2019-07-19 21:00	4579.70
2019-07-19 21:15	4579.74
2019-07-19 21:30	4579.75
2019-07-19 21:45	4579.75
2019-07-19 22:00	4579.76
2019-07-19 22:15	4579.76
2019-07-19 22:30	4579.77
2019-07-19 22:45	4579.78
2019-07-19 23:00	4579.82
2019-07-19 23:15	4579.87
2019-07-19 23:30	4579.92
2019-07-19 23:45	4579.97
2019-07-20 00:00	4580.02
2019-07-20 00:15	4580.06
2019-07-20 00:30	4580.10
2019-07-20 00:45	4580.13
2019-07-20 01:00	4580.16
2019-07-20 01:15	4580.19
2019-07-20 01:30	4580.20
2019-07-20 01:45	4580.20
2019-07-20 02:00	4580.21
2019-07-20 02:15	4580.21
2019-07-20 02:30	4580.22
2019-07-20 02:45	4580.22
2019-07-20 03:00	4580.23
2019-07-20 03:15	4580.26
2019-07-20 03:30	4580.30
2019-07-20 03:45	4580.33
2019-07-20 04:00	4580.36
2019-07-20 04:15	4580.39
2019-07-20 04:30	4580.42
2019-07-20 04:45	4580.45
2019-07-20 05:00	4580.48
2019-07-20 05:15	4580.51
2019-07-20 05:30	4580.51
2019-07-20 05:45	4580.52
2019-07-20 06:00	4580.52
2019-07-20 06:15	4580.53
2019-07-20 06:30	4580.53
2019-07-20 06:45	4580.53
2019-07-20 07:00	4580.54
2019-07-20 07:15	4580.57
2019-07-20 07:30	4580.60
2019-07-20 07:45	4580.63
2019-07-20 08:00	4580.66
2019-07-20 08:15	4580.69
2019-07-20 08:30	4580.72
2019-07-20 08:45	4580.75
2019-07-20 09:00	4580.78
2019-07-20 09:15	4580.82
2019-07-20 09:30	4580.84
2019-07-20 09:45	4580.86
2019-07-20 10:00	4580.87
2019-07-20 10:15	4580.89
2019-07-20 10:30	4580.91
2019-07-20 10:45	4580.92
2019-07-20 11:00	4580.97
2019-07-20 11:15	4581.02
2019-07-20 11:30	4581.06
2019-07-20 11:45	4581.10
2019-07-20 12:00	4581.15
2019-07-20 12:15	4581.20
2019-07-20 12:30	4581.25
2019-07-20 12:45	4581.30
2019-07-20 13:00	4581.36
2019-07-20 13:15	4581.41
2019-07-20 13:30	4581.46
2019-07-20 13:45	4581.47
2019-07-20 14:00	4581.49
2019-07-20 14:15	4581.49
2019-07-20 14:30	4581.49
2019-07-20 14:45	4581.50
2019-07-20 15:00	4581.50
2019-07-20 15:15	4581.53
2019-07-20 15:30	4581.56
2019-07-20 15:45	4581.60
2019-07-20 16:00	4581.64
2019-07-20 16:15	4581.69
2019-07-20 16:30	4581.73
2019-07-20 16:45	4581.77
2019-07-20 17:00	4581.81
2019-07-20 17:15	4581.85
2019-07-20 17:30	4581.88
2019-07-20 17:45	4581.91
2019-07-20 18:00	4581.94
2019-07-20 18:15	4581.97
2019-07-20 18:30	4581.98
2019-07-20 18:45	4582.00
2019-07-20 19:00	4582.01
2019-07-20 19:15	4582.03
2019-07-20 19:30	4582.04
2019-07-20 19:45	4582.04
2019-07-20 20:00	4582.06
2019-07-20 20:15	4582.10
2019-07-20 20:30	4582.15
2019-07-20 20:45	4582.19
2019-07-20 21:00	4582.24
2019-07-20 21:15	4582.27
2019-07-20 21:30	4582.31
2019-07-20 21:45	4582.34
2019-07-20 22:00	4582.37
2019-07-20 22:15	4582.40
2019-07-20 22:30	4582.43
2019-07-20 22:45	4582.46
2019-07-20 23:00	4582.49
2019-07-20 23:15	4582.52
2019-07-20 23:30	4582.55
2019-07-20 23:45	4582.58
2019-07-21 00:00	4582.59
2019-07-21 00:15	4582.59
2019-07-21 00:30	4582.60
2019-07-21 00:45	4582.60
2019-07-21 01:00	4582.61
2019-07-21 01:15	4582.63
2019-07-21 01:30	4582.66
2019-07-21 01:45	4582.71
2019-07-21 02:00	4582.74
2019-07-21 02:15	4582.77
2019-07-21 02:30	4582.80
2019-07-21 02:45	4582.83
2019-07-21 03:00	4582.86
2019-07-21 03:15	4582.89
2019-07-21 03:30	4582.92
2019-07-21 03:45	4582.94
2019-07-21 04:00	4582.96
2019-07-21 04:15	4582.96
2019-07-21 04:30	4582.96
2019-07-21 04:45	4582.97
2019-07-21 05:00	4582.97
2019-07-21 05:15	4582.98
2019-07-21 05:30	4583.00
2019-07-21 05:45	4583.03
2019-07-21 06:00	4583.06
2019-07-21 06:15	4583.10
2019-07-21 06:30	4583.13
2019-07-21 06:45	4583.15
2019-07-21 07:00	4583.18
2019-07-21 07:15	4583.21
2019-07-21 07:30	4583.24
2019-07-21 07:45	4583.27
2019-07-21 08:00	4583.30
2019-07-21 08:15	4583.33
2019-07-21 08:30	4583.33
2019-07-21 08:45	4583.34
2019-07-21 09:00	4583.34
2019-07-21 09:15	4583.35
2019-07-21 09:30	4583.35
2019-07-21 09:45	4583.35
2019-07-21 10:00	4583.37
2019-07-21 10:15	4583.40
2019-07-21 10:30	4583.43
2019-07-21 10:45	4583.48
2019-07-21 11:00	4583.52
2019-07-21 11:15	4583.56
2019-07-21 11:30	4583.61
2019-07-21 11:45	4583.65
2019-07-21 12:00	4583.69
2019-07-21 12:15	4583.73
2019-07-21 12:30	4583.76
2019-07-21 12:45	4583.79
2019-07-21 13:00	4583.81
2019-07-21 13:15	4583.84
2019-07-21 13:30	4583.87
2019-07-21 13:45	4583.88
2019-07-21 14:00	4583.89
2019-07-21 14:15	4583.89
2019-07-21 14:30	4583.89
2019-07-21 14:45	4583.90
2019-07-21 15:00	4583.90
2019-07-21 15:15	4583.91
2019-07-21 15:30	4583.94
2019-07-21 15:45	4583.97
2019-07-21 16:00	4584.01
2019-07-21 16:15	4584.04
2019-07-21 16:30	4584.07
2019-07-21 16:45	4584.10
2019-07-21 17:00	4584.13
2019-07-21 17:15	4584.17
2019-07-21 17:30	4584.21
2019-07-21 17:45	4584.26
2019-07-21 18:00	4584.30
2019-07-21 18:15	4584.34
2019-07-21 18:30	4584.38
2019-07-21 18:45	4584.42
2019-07-21 19:00	4584.44
2019-07-21 19:15	4584.46
2019-07-21 19:30	4584.48
2019-07-21 19:45	4584.50
2019-07-21 20:00	4584.52
2019-07-21 20:15	4584.53
2019-07-21 20:30	4584.57
2019-07-21 20:45	4584.62
2019-07-21 21:00	4584.67
2019-07-21 21:15	4584.72
2019-07-21 21:30	4584.75
2019-07-21 21:45	4584.78
2019-07-21 22:00	4584.82
2019-07-21 22:15	4584.85
2019-07-21 22:30	4584.88
2019-07-21 22:45	4584.91
2019-07-21 23:00	4584.94
2019-07-21 23:15	4584.94
2019-07-21 23:30	4584.95
2019-07-21 23:45	4584.95
2019-07-22 00:00	4584.96
2019-07-22 00:15	4584.96
2019-07-22 00:30	4584.97
2019-07-22 00:45	4585.00
2019-07-22 01:00	4585.04
2019-07-22 01:15	4585.08
2019-07-22 01:30	4585.11
2019-07-22 01:45	4585.14
2019-07-22 02:00	4585.17
2019-07-22 02:15	4585.20
2019-07-22 02:30	4585.23
2019-07-22 02:45	4585.25
2019-07-22 03:00	4585.28
2019-07-22 03:15	4585.31
2019-07-22 03:30	4585.34
2019-07-22 03:45	4585.35
2019-07-22 04:00	4585.36
2019-07-22 04:15	4585.36
2019-07-22 04:30	4585.36
2019-07-22 04:45	4585.37
2019-07-22 05:00	4585.37
2019-07-22 05:15	4585.38
2019-07-22 05:30	4585.39
2019-07-22 05:45	4585.43
2019-07-22 06:00	4585.46
2019-07-22 06:15	4585.49
2019-07-22 06:30	4585.52
2019-07-22 06:45	4585.55
2019-07-22 07:00	4585.58
2019-07-22 07:15	4585.62
2019-07-22 07:30	4585.66
2019-07-22 07:45	4585.70
2019-07-22 08:00	4585.74
2019-07-22 08:15	4585.78
2019-07-22 08:30	4585.78
2019-07-22 08:45	4585.78
2019-07-22 09:00	4585.79
2019-07-22 09:15	4585.81
2019-07-22 09:30	4585.81
2019-07-22 09:45	4585.82
2019-07-22 10:00	4585.82
2019-07-22 10:15	4585.85
2019-07-22 10:30	4585.88
2019-07-22 10:45	4585.91
2019-07-22 11:00	4585.96
2019-07-22 11:15	4586.00
2019-07-22 11:30	4586.04
2019-07-22 11:45	4586.09
2019-07-22 12:00	4586.12
2019-07-22 12:15	4586.15
2019-07-22 12:30	4586.18
2019-07-22 12:45	4586.21
2019-07-22 13:00	4586.33
2019-07-22 13:15	4586.45
2019-07-22 13:30	4586.49
2019-07-22 13:45	4586.51
2019-07-22 14:00	4586.53
2019-07-22 14:15	4586.54
2019-07-22 14:30	4586.56
2019-07-22 14:45	4586.58
2019-07-22 15:00	4586.60
2019-07-22 15:15	4586.61
2019-07-22 15:30	4586.67
2019-07-22 15:45	4586.71
2019-07-22 16:00	4586.76
2019-07-22 16:15	4586.80
2019-07-22 16:30	4586.84
2019-07-22 16:45	4586.89
2019-07-22 17:00	4586.93
2019-07-22 17:15	4586.96
2019-07-22 17:30	4586.99
2019-07-22 17:45	4587.02
2019-07-22 18:00	4587.05
2019-07-22 18:15	4587.09
2019-07-22 18:30	4587.14
2019-07-22 18:45	4587.20
2019-07-22 19:00	4587.38
2019-07-22 19:15	4587.42
2019-07-22 19:30	4587.46
2019-07-22 19:45	4587.51
2019-07-22 20:00	4587.55
2019-07-22 20:15	4587.59
2019-07-22 20:30	4587.64
2019-07-22 20:45	4587.68
2019-07-22 21:00	4587.73
2019-07-22 21:15	4587.77
2019-07-22 21:30	4587.81
2019-07-22 21:45	4587.84
2019-07-22 22:00	4587.86
2019-07-22 22:15	4587.88
2019-07-22 22:30	4587.92
2019-07-22 22:45	4587.94
2019-07-22 23:00	4587.95
2019-07-22 23:15	4587.96
2019-07-22 23:30	4587.97
2019-07-22 23:45	4588.01
2019-07-23 00:00	4588.04
2019-07-23 00:15	4588.07
2019-07-23 00:30	4588.11
2019-07-23 00:45	4588.14
2019-07-23 01:00	4588.18
2019-07-23 01:15	4588.21
2019-07-23 01:30	4588.24
2019-07-23 01:45	4588.27
2019-07-23 02:00	4588.30
2019-07-23 02:15	4588.33
2019-07-23 02:30	4588.36
2019-07-23 02:45	4588.37
2019-07-23 03:00	4588.37
2019-07-23 03:15	4588.38
2019-07-23 03:30	4588.38
2019-07-23 03:45	4588.38
2019-07-23 04:00	4588.39
2019-07-23 04:15	4588.40
2019-07-23 04:30	4588.43
2019-07-23 04:45	4588.47
2019-07-23 05:00	4588.50
2019-07-23 05:15	4588.53
2019-07-23 05:30	4588.56
2019-07-23 05:45	4588.59
2019-07-23 06:00	4588.62
2019-07-23 06:15	4588.65
2019-07-23 06:30	4588.67
2019-07-23 06:45	4588.70
2019-07-23 07:00	4588.72
2019-07-23 07:15	4588.72
2019-07-23 07:30	4588.73
2019-07-23 07:45	4588.73
2019-07-23 08:00	4588.74
2019-07-23 08:15	4588.74
2019-07-23 08:30	4588.75
2019-07-23 08:45	4588.77
2019-07-23 09:00	4588.81
2019-07-23 09:15	4588.85
2019-07-23 09:30	4588.89
2019-07-23 09:45	4588.95
2019-07-23 10:00	4588.99
2019-07-23 10:15	4589.04
2019-07-23 10:30	4589.08
2019-07-23 10:45	4589.12
2019-07-23 11:00	4589.16
2019-07-23 11:15	4589.19
2019-07-23 11:30	4589.22
2019-07-23 11:45	4589.25
2019-07-23 12:00	4589.28
2019-07-23 12:15	4589.31
2019-07-23 12:30	4589.34
2019-07-23 12:45	4589.37
2019-07-23 13:00	4589.41
2019-07-23 13:15	4589.44
2019-07-23 13:30	4589.47
2019-07-23 13:45	4589.50
2019-07-23 14:00	4589.53
2019-07-23 14:15	4589.56
2019-07-23 14:30	4589.60
2019-07-23 14:45	4589.64
2019-07-23 15:00	4589.67
2019-07-23 15:15	4589.70
2019-07-23 15:30	4589.73
2019-07-23 15:45	4589.76
2019-07-23 16:00	4589.79
2019-07-23 16:15	4589.82
2019-07-23 16:30	4589.83
2019-07-23 16:45	4589.84
2019-07-23 17:00	4589.86
2019-07-23 17:15	4589.88
2019-07-23 17:30	4589.89
2019-07-23 17:45	4589.94
2019-07-23 18:00	4589.98
2019-07-23 18:15	4590.03
2019-07-23 18:30	4590.06
2019-07-23 18:45	4590.09
2019-07-23 19:00	4590.12
2019-07-23 19:15	4590.15
2019-07-23 19:30	4590.18
2019-07-23 19:45	4590.21
2019-07-23 20:00	4590.24
2019-07-23 20:15	4590.27
2019-07-23 20:30	4590.31
2019-07-23 20:45	4590.36
2019-07-23 21:00	4590.40
2019-07-23 21:15	4590.45
2019-07-23 21:30	4590.49
2019-07-23 21:45	4590.52
2019-07-23 22:00	4590.55
2019-07-23 22:15	4590.58
2019-07-23 22:30	4590.61
2019-07-23 22:45	4590.64
2019-07-23 23:00	4590.67
2019-07-23 23:15	4590.70
2019-07-23 23:30	4590.74
2019-07-23 23:45	4590.75
2019-07-24 00:00	4590.76
2019-07-24 00:15	4590.78
2019-07-24 00:30	4590.79
2019-07-24 00:45	4590.79
2019-07-24 01:00	4590.79
2019-07-24 01:15	4590.82
2019-07-24 01:30	4590.86
2019-07-24 01:45	4590.89
2019-07-24 02:00	4590.92
2019-07-24 02:15	4590.95
2019-07-24 02:30	4590.98
2019-07-24 02:45	4591.01
2019-07-24 03:00	4591.04
2019-07-24 03:15	4591.07
2019-07-24 03:30	4591.09
2019-07-24 03:45	4591.12
2019-07-24 04:00	4591.15
2019-07-24 04:15	4591.18
2019-07-24 04:30	4591.21
2019-07-24 04:45	4591.22
2019-07-24 05:00	4591.22
2019-07-24 05:15	4591.23
2019-07-24 05:30	4591.23
2019-07-24 05:45	4591.24
2019-07-24 06:00	4591.24
2019-07-24 06:15	4591.26
2019-07-24 06:30	4591.30
2019-07-24 06:45	4591.33
2019-07-24 07:00	4591.36
2019-07-24 07:15	4591.39
2019-07-24 07:30	4591.42
2019-07-24 07:45	4591.45
2019-07-24 08:00	4591.48
2019-07-24 08:15	4591.50
2019-07-24 08:30	4591.53
2019-07-24 08:45	4591.56
2019-07-24 09:00	4591.59
2019-07-24 09:15	4591.60
2019-07-24 09:30	4591.61
2019-07-24 09:45	4591.61
2019-07-24 10:00	4591.62
2019-07-24 10:15	4591.63
2019-07-24 10:30	4591.67
2019-07-24 10:45	4591.71
2019-07-24 11:00	4591.76
2019-07-24 11:15	4591.80
2019-07-24 11:30	4591.84
2019-07-24 11:45	4591.89
2019-07-24 12:00	4591.93
2019-07-24 12:15	4591.96
2019-07-24 12:30	4592.00
2019-07-24 12:45	4592.04
2019-07-24 13:00	4592.07
2019-07-24 13:15	4592.10
2019-07-24 13:30	4592.12
2019-07-24 13:45	4592.12
2019-07-24 14:00	4592.12
2019-07-24 14:15	4592.13
2019-07-24 14:30	4592.13
2019-07-24 14:45	4592.14
2019-07-24 15:00	4592.14
2019-07-24 15:15	4592.19
2019-07-24 15:30	4592.22
2019-07-24 15:45	4592.25
2019-07-24 16:00	4592.28
2019-07-24 16:15	4592.31
2019-07-24 16:30	4592.34
2019-07-24 16:45	4592.37
2019-07-24 17:00	4592.41
2019-07-24 17:15	4592.45
2019-07-24 17:30	4592.49
2019-07-24 17:45	4592.53
2019-07-24 18:00	4592.58
2019-07-24 18:15	4592.61
2019-07-24 18:30	4592.62
2019-07-24 18:45	4592.62
2019-07-24 19:00	4592.62
2019-07-24 19:15	4592.63
2019-07-24 19:30	4592.63
2019-07-24 19:45	4592.64
2019-07-24 20:00	4592.67
2019-07-24 20:15	4592.70
2019-07-24 20:30	4592.75
2019-07-24 20:45	4592.80
2019-07-24 21:00	4592.85
2019-07-24 21:15	4592.89
2019-07-24 21:30	4592.93
2019-07-24 21:45	4592.97
2019-07-24 22:00	4593.01
2019-07-24 22:15	4593.06
2019-07-24 22:30	4593.10
2019-07-24 22:45	4593.14
2019-07-24 23:00	4593.16
2019-07-24 23:15	4593.17
2019-07-24 23:30	4593.19
2019-07-24 23:45	4593.21
2019-07-25 00:00	4593.22
2019-07-25 00:15	4593.24
2019-07-25 00:30	4593.27
2019-07-25 00:45	4593.30
2019-07-25 01:00	4593.34
2019-07-25 01:15	4593.37
2019-07-25 01:30	4593.40
2019-07-25 01:45	4593.43
2019-07-25 02:00	4593.46
2019-07-25 02:15	4593.49
2019-07-25 02:30	4593.52
2019-07-25 02:45	4593.54
2019-07-25 03:00	4593.57
2019-07-25 03:15	4593.60
2019-07-25 03:30	4593.61
2019-07-25 03:45	4593.61
2019-07-25 04:00	4593.62
2019-07-25 04:15	4593.62
2019-07-25 04:30	4593.63
2019-07-25 04:45	4593.63
2019-07-25 05:00	4593.65
2019-07-25 05:15	4593.69
2019-07-25 05:30	4593.72
2019-07-25 05:45	4593.75
2019-07-25 06:00	4593.78
2019-07-25 06:15	4593.81
2019-07-25 06:30	4593.84
2019-07-25 06:45	4593.87
2019-07-25 07:00	4593.90
2019-07-25 07:15	4593.93
2019-07-25 07:30	4593.98
2019-07-25 07:45	4594.02
2019-07-25 08:00	4594.05
2019-07-25 08:15	4594.08
2019-07-25 08:30	4594.09
2019-07-25 08:45	4594.10
2019-07-25 09:00	4594.10
2019-07-25 09:15	4594.10
2019-07-25 09:30	4594.12
2019-07-25 09:45	4594.13
2019-07-25 10:00	4594.17
2019-07-25 10:15	4594.21
2019-07-25 10:30	4594.26
2019-07-25 10:45	4594.31
2019-07-25 11:00	4594.34
2019-07-25 11:15	4594.37
2019-07-25 11:30	4594.40
2019-07-25 11:45	4594.43
2019-07-25 12:00	4594.46
2019-07-25 12:15	4594.49
2019-07-25 12:30	4594.52
2019-07-25 12:45	4594.55
2019-07-25 13:00	4594.57
2019-07-25 13:15	4594.60
2019-07-25 13:30	4594.63
2019-07-25 13:45	4594.66
2019-07-25 14:00	4594.67
2019-07-25 14:15	4594.69
2019-07-25 14:30	4594.70
2019-07-25 14:45	4594.72
2019-07-25 15:00	4594.74
2019-07-25 15:15	4594.75
2019-07-25 15:30	4594.79
2019-07-25 15:45	4594.84
2019-07-25 16:00	4594.88
2019-07-25 16:15	4594.93
2019-07-25 16:30	4594.97
2019-07-25 16:45	4595.01
2019-07-25 17:00	4595.06
2019-07-25 17:15	4595.10
2019-07-25 17:30	4595.14
2019-07-25 17:45	4595.18
2019-07-25 18:00	4595.21
2019-07-25 18:15	4595.24
2019-07-25 18:30	4595.26
2019-07-25 18:45	4595.29
2019-07-25 19:00	4595.32
2019-07-25 19:15	4595.35
2019-07-25 19:30	4595.38
2019-07-25 19:45	4595.41
2019-07-25 20:00	4595.44
2019-07-25 20:15	4595.48
2019-07-25 20:30	4595.52
2019-07-25 20:45	4595.56
2019-07-25 21:00	4595.58
2019-07-25 21:15	4595.61
2019-07-25 21:30	4595.63
2019-07-25 21:45	4595.66
2019-07-25 22:00	4595.68
2019-07-25 22:15	4595.74
2019-07-25 22:30	4595.79
2019-07-25 22:45	4595.84
2019-07-25 23:00	4595.87
2019-07-25 23:15	4595.90
2019-07-25 23:30	4595.94
2019-07-25 23:45	4595.98
2019-07-26 00:00	4596.01
2019-07-26 00:15	4596.04
2019-07-26 00:30	4596.07
2019-07-26 00:45	4596.10
2019-07-26 01:00	4596.13
2019-07-26 01:15	4596.16
2019-07-26 01:30	4596.19
2019-07-26 01:45	4596.20
2019-07-26 02:00	4596.21
2019-07-26 02:15	4596.21
2019-07-26 02:30	4596.21
2019-07-26 02:45	4596.22
2019-07-26 03:00	4596.22
2019-07-26 03:15	4596.23
2019-07-26 03:30	4596.26
2019-07-26 03:45	4596.29
2019-07-26 04:00	4596.33
2019-07-26 04:15	4596.36
2019-07-26 04:30	4596.39
2019-07-26 04:45	4596.42
2019-07-26 05:00	4596.45
2019-07-26 05:15	4596.48
2019-07-26 05:30	4596.50
2019-07-26 05:45	4596.53
2019-07-26 06:00	4596.56
2019-07-26 06:15	4596.59
2019-07-26 06:30	4596.62
2019-07-26 06:45	4596.65
2019-07-26 07:00	4596.66
2019-07-26 07:15	4596.67
2019-07-26 07:30	4596.67
2019-07-26 07:45	4596.68
2019-07-26 08:00	4596.68
2019-07-26 08:15	4596.68
2019-07-26 08:30	4596.69
2019-07-26 08:45	4596.71
2019-07-26 09:00	4596.75
2019-07-26 09:15	4596.79
2019-07-26 09:30	4596.82
2019-07-26 09:45	4596.85
2019-07-26 10:00	4596.88
2019-07-26 10:15	4596.91
2019-07-26 10:30	4596.94
2019-07-26 10:45	4596.97
2019-07-26 11:00	4597.01
2019-07-26 11:15	4597.06
2019-07-26 11:30	4597.10
2019-07-26 11:45	4597.14
2019-07-26 12:00	4597.18
2019-07-26 12:15	4597.21
2019-07-26 12:30	4597.23
2019-07-26 12:45	4597.26
2019-07-26 13:00	4597.30
2019-07-26 13:15	4597.34
2019-07-26 13:30	4597.38
2019-07-26 13:45	4597.42
2019-07-26 14:00	4597.46
2019-07-26 14:15	4597.50
2019-07-26 14:30	4597.54
2019-07-26 14:45	4597.58
2019-07-26 15:00	4597.63
2019-07-26 15:15	4597.65
2019-07-26 15:30	4597.67
2019-07-26 15:45	4597.69
2019-07-26 16:00	4597.70
2019-07-26 16:15	4597.72
2019-07-26 16:30	4597.74
2019-07-26 16:45	4597.78
2019-07-26 17:00	4597.83
2019-07-26 17:15	4597.87
2019-07-26 17:30	4597.92
2019-07-26 17:45	4597.96
2019-07-26 18:00	4598.00
2019-07-26 18:15	4598.03
2019-07-26 18:30	4598.06
2019-07-26 18:45	4598.09
2019-07-26 19:00	4598.12
2019-07-26 19:15	4598.15
2019-07-26 19:30	4598.18
2019-07-26 19:45	4598.21
2019-07-26 20:00	4598.24
2019-07-26 20:15	4598.27
2019-07-26 20:30	4598.30
2019-07-26 20:45	4598.34
2019-07-26 21:00	4598.39
2019-07-26 21:15	4598.43
2019-07-26 21:30	4598.48
2019-07-26 21:45	4598.51
2019-07-26 22:00	4598.51
2019-07-26 22:15	4598.52
2019-07-26 22:30	4598.52
2019-07-26 22:45	4598.53
2019-07-26 23:00	4598.53
2019-07-26 23:15	4598.57
2019-07-26 23:30	4598.61
2019-07-26 23:45	4598.65
2019-07-27 00:00	4598.70
2019-07-27 00:15	4598.75
2019-07-27 00:30	4598.80
2019-07-27 00:45	4598.84
2019-07-27 01:00	4598.89
2019-07-27 01:15	4598.93
2019-07-27 01:30	4598.96
2019-07-27 01:45	4598.99
2019-07-27 02:00	4599.02
2019-07-27 02:15	4599.06
2019-07-27 02:30	4599.09
2019-07-27 02:45	4599.12
2019-07-27 03:00	4599.15
2019-07-27 03:15	4599.17
2019-07-27 03:30	4599.18
2019-07-27 03:45	4599.18
2019-07-27 04:00	4599.19
2019-07-27 04:15	4599.19
2019-07-27 04:30	4599.20
2019-07-27 04:45	4599.20
2019-07-27 05:00	4599.23
2019-07-27 05:15	4599.27
2019-07-27 05:30	4599.30
2019-07-27 05:45	4599.33
2019-07-27 06:00	4599.36
2019-07-27 06:15	4599.39
2019-07-27 06:30	4599.42
2019-07-27 06:45	4599.45
2019-07-27 07:00	4599.47
2019-07-27 07:15	4599.50
2019-07-27 07:30	4599.53
2019-07-27 07:45	4599.56
2019-07-27 08:00	4599.59
2019-07-27 08:15	4599.62
2019-07-27 08:30	4599.65
2019-07-27 08:45	4599.68
2019-07-27 09:00	4599.68
2019-07-27 09:15	4599.69
2019-07-27 09:30	4599.70
2019-07-27 09:45	4599.72
2019-07-27 10:00	4599.74
2019-07-27 10:15	4599.79
2019-07-27 10:30	4599.83
2019-07-27 10:45	4599.88
2019-07-27 11:00	4599.92
2019-07-27 11:15	4599.96
2019-07-27 11:30	4600.00
2019-07-27 11:45	4600.05
2019-07-27 12:00	4600.09
2019-07-27 12:15	4600.13
2019-07-27 12:30	4600.17
2019-07-27 12:45	4600.21
2019-07-27 13:00	4600.25
2019-07-27 13:15	4600.28
2019-07-27 13:30	4600.31
2019-07-27 13:45	4600.34
2019-07-27 14:00	4600.36
2019-07-27 14:15	4600.36
2019-07-27 14:30	4600.36
2019-07-27 14:45	4600.37
2019-07-27 15:00	4600.37
2019-07-27 15:15	4600.38
2019-07-27 15:30	4600.38
2019-07-27 15:45	4600.42
2019-07-27 16:00	4600.45
2019-07-27 16:15	4600.48
2019-07-27 16:30	4600.52
2019-07-27 16:45	4600.56
2019-07-27 17:00	4600.60
2019-07-27 17:15	4600.64
2019-07-27 17:30	4600.69
2019-07-27 17:45	4600.73
2019-07-27 18:00	4600.77
2019-07-27 18:15	4600.81
2019-07-27 18:30	4600.85
2019-07-27 18:45	4600.90
2019-07-27 19:00	4600.94
2019-07-27 19:15	4600.98
2019-07-27 19:30	4601.02
2019-07-27 19:45	4601.06
2019-07-27 20:00	4601.11
2019-07-27 20:15	4601.15
2019-07-27 20:30	4601.20
2019-07-27 20:45	4601.24
2019-07-27 21:00	4601.29
2019-07-27 21:15	4601.31
2019-07-27 21:30	4601.33
2019-07-27 21:45	4601.35
2019-07-27 22:00	4601.37
2019-07-27 22:15	4601.39
2019-07-27 22:30	4601.41
2019-07-27 22:45	4601.43
2019-07-27 23:00	4601.47
2019-07-27 23:15	4601.52
2019-07-27 23:30	4601.56
2019-07-27 23:45	4601.61
2019-07-28 00:00	4601.66
2019-07-28 00:15	4601.70
2019-07-28 00:30	4601.74
2019-07-28 00:45	4601.79
2019-07-28 01:00	4601.82
2019-07-28 01:15	4601.85
2019-07-28 01:30	4601.87
2019-07-28 01:45	4601.90
2019-07-28 02:00	4601.92
2019-07-28 02:15	4601.93
2019-07-28 02:30	4601.93
2019-07-28 02:45	4601.94
2019-07-28 03:00	4601.94
2019-07-28 03:15	4601.94
2019-07-28 03:30	4601.95
2019-07-28 03:45	4601.97
2019-07-28 04:00	4602.00
2019-07-28 04:15	4602.04
2019-07-28 04:30	4602.07
2019-07-28 04:45	4602.10
2019-07-28 05:00	4602.13
2019-07-28 05:15	4602.16
2019-07-28 05:30	4602.19
2019-07-28 05:45	4602.21
2019-07-28 06:00	4602.24
2019-07-28 06:15	4602.27
2019-07-28 06:30	4602.30
2019-07-28 06:45	4602.33
2019-07-28 07:00	4602.36
2019-07-28 07:15	4602.39
2019-07-28 07:30	4602.42
2019-07-28 07:45	4602.44
2019-07-28 08:00	4602.47
2019-07-28 08:15	4602.50
2019-07-28 08:30	4602.53
2019-07-28 08:45	4602.56
2019-07-28 09:00	4602.59
2019-07-28 09:15	4602.61
2019-07-28 09:30	4602.64
2019-07-28 09:45	4602.67
2019-07-28 10:00	4602.71
2019-07-28 10:15	4602.75
2019-07-28 10:30	4602.79
2019-07-28 10:45	4602.84
2019-07-28 11:00	4602.88
2019-07-28 11:15	4602.92
2019-07-28 11:30	4602.96
2019-07-28 11:45	4603.00
2019-07-28 12:00	4603.05
2019-07-28 12:15	4603.09
2019-07-28 12:30	4603.13
2019-07-28 12:45	4603.18
2019-07-28 13:00	4603.22
2019-07-28 13:15	4603.26
2019-07-28 13:30	4603.31
2019-07-28 13:45	4603.34
2019-07-28 14:00	4603.35
2019-07-28 14:15	4603.36
2019-07-28 14:30	4603.38
2019-07-28 14:45	4603.39
2019-07-28 15:00	4603.41
2019-07-28 15:15	4603.43
2019-07-28 15:30	4603.47
2019-07-28 15:45	4603.52
2019-07-28 16:00	4603.57
2019-07-28 16:15	4603.61
2019-07-28 16:30	4603.65
2019-07-28 16:45	4603.70
2019-07-28 17:00	4603.74
2019-07-28 17:15	4603.78
2019-07-28 17:30	4603.82
2019-07-28 17:45	4603.87
2019-07-28 18:00	4603.91
2019-07-28 18:15	4603.95
2019-07-28 18:30	4603.99
2019-07-28 18:45	4604.03
2019-07-28 19:00	4604.08
2019-07-28 19:15	4604.12
2019-07-28 19:30	4604.16
2019-07-28 19:45	4604.20
2019-07-28 20:00	4604.24
2019-07-28 20:15	4604.29
2019-07-28 20:30	4604.33
2019-07-28 20:45	4604.38
2019-07-28 21:00	4604.42
2019-07-28 21:15	4604.47
2019-07-28 21:30	4604.51
2019-07-28 21:45	4604.56
2019-07-28 22:00	4604.60
2019-07-28 22:15	4604.65
2019-07-28 22:30	4604.69
2019-07-28 22:45	4604.71
2019-07-28 23:00	4604.73
2019-07-28 23:15	4604.75
2019-07-28 23:30	4604.77
2019-07-28 23:45	4604.79
2019-07-29 00:00	4604.82
2019-07-29 00:15	4604.87
2019-07-29 00:30	4604.92
2019-07-29 00:45	4604.96
2019-07-29 01:00	4605.01
2019-07-29 01:15	4605.06
2019-07-29 01:30	4605.10
2019-07-29 01:45	4605.14
2019-07-29 02:00	4605.18
2019-07-29 02:15	4605.21
2019-07-29 02:30	4605.23
2019-07-29 02:45	4605.26
2019-07-29 03:00	4605.29
2019-07-29 03:15	4605.32
2019-07-29 03:30	4605.35
2019-07-29 03:45	4605.38
2019-07-29 04:00	4605.41
2019-07-29 04:15	4605.44
2019-07-29 04:30	4605.44
2019-07-29 04:45	4605.45
2019-07-29 05:00	4605.45
2019-07-29 05:15	4605.46
2019-07-29 05:30	4605.46
2019-07-29 05:45	4605.46
2019-07-29 06:00	4605.50
2019-07-29 06:15	4605.53
2019-07-29 06:30	4605.56
2019-07-29 06:45	4605.59
2019-07-29 07:00	4605.62
2019-07-29 07:15	4605.65
2019-07-29 07:30	4605.68
2019-07-29 07:45	4605.71
2019-07-29 08:00	4605.74
2019-07-29 08:15	4605.77
2019-07-29 08:30	4605.79
2019-07-29 08:45	4605.82
2019-07-29 09:00	4605.85
2019-07-29 09:15	4605.88
2019-07-29 09:30	4605.91
2019-07-29 09:45	4605.94
2019-07-29 10:00	4605.96
2019-07-29 10:15	4605.99
2019-07-29 10:30	4606.01
2019-07-29 10:45	4606.03
2019-07-29 11:00	4606.04
2019-07-29 11:15	4606.07
2019-07-29 11:30	4606.11
2019-07-29 11:45	4606.16
2019-07-29 12:00	4606.20
2019-07-29 12:15	4606.24
2019-07-29 12:30	4606.29
2019-07-29 12:45	4606.33
2019-07-29 13:00	4606.37
2019-07-29 13:15	4606.41
2019-07-29 13:30	4606.45
2019-07-29 13:45	4606.49
2019-07-29 14:00	4606.53
2019-07-29 14:15	4606.58
2019-07-29 14:30	4606.62
2019-07-29 14:45	4606.66
2019-07-29 15:00	4606.70
2019-07-29 15:15	4606.74
2019-07-29 15:30	4606.78
2019-07-29 15:45	4606.83
2019-07-29 16:00	4606.87
2019-07-29 16:15	4606.91
2019-07-29 16:30	4606.95
2019-07-29 16:45	4607.00
2019-07-29 17:00	4607.04
2019-07-29 17:15	4607.08
2019-07-29 17:30	4607.12
2019-07-29 17:45	4607.17
2019-07-29 18:00	4607.21
2019-07-29 18:15	4607.26
2019-07-29 18:30	4607.30
2019-07-29 18:45	4607.32
2019-07-29 19:00	4607.34
2019-07-29 19:15	4607.36
2019-07-29 19:30	4607.38
2019-07-29 19:45	4607.39
2019-07-29 20:00	4607.42
2019-07-29 20:15	4607.47
2019-07-29 20:30	4607.52
2019-07-29 20:45	4607.56
2019-07-29 21:00	4607.61
2019-07-29 21:15	4607.66
2019-07-29 21:30	4607.70
2019-07-29 21:45	4607.75
2019-07-29 22:00	4607.79
2019-07-29 22:15	4607.84
2019-07-29 22:30	4607.88
2019-07-29 22:45	4607.93
2019-07-29 23:00	4607.98
2019-07-29 23:15	4608.03
2019-07-29 23:30	4608.07
2019-07-29 23:45	4608.12
2019-07-30 00:00	4608.17
2019-07-30 00:15	4608.21
2019-07-30 00:30	4608.26
2019-07-30 00:45	4608.29
2019-07-30 01:00	4608.33
2019-07-30 01:15	4608.36
2019-07-30 01:30	4608.39
2019-07-30 01:45	4608.42
2019-07-30 02:00	4608.46
2019-07-30 02:15	4608.49
2019-07-30 02:30	4608.52
2019-07-30 02:45	4608.56
2019-07-30 03:00	4608.59
2019-07-30 03:15	4608.62
2019-07-30 03:30	4608.65
2019-07-30 03:45	4608.68
2019-07-30 04:00	4608.71
2019-07-30 04:15	4608.74
2019-07-30 04:30	4608.77
2019-07-30 04:45	4608.80
2019-07-30 05:00	4608.83
2019-07-30 05:15	4608.85
2019-07-30 05:30	4608.88
2019-07-30 05:45	4608.91
2019-07-30 06:00	4608.94
2019-07-30 06:15	4608.97
2019-07-30 06:30	4609.00
2019-07-30 06:45	4609.03
2019-07-30 07:00	4609.06
2019-07-30 07:15	4609.08
2019-07-30 07:30	4609.11
2019-07-30 07:45	4609.14
2019-07-30 08:00	4609.17
2019-07-30 08:15	4609.20
2019-07-30 08:30	4609.23
2019-07-30 08:45	4609.25
2019-07-30 09:00	4609.28
2019-07-30 09:15	4609.31
2019-07-30 09:30	4609.34
2019-07-30 09:45	4609.37
2019-07-30 10:00	4609.39
2019-07-30 10:15	4609.42
2019-07-30 10:30	4609.45
2019-07-30 10:45	4609.49
2019-07-30 11:00	4609.53
2019-07-30 11:15	4609.57
2019-07-30 11:30	4609.61
2019-07-30 11:45	4609.66
2019-07-30 12:00	4609.70
2019-07-30 12:15	4609.72
2019-07-30 12:30	4609.75
2019-07-30 12:45	4609.87
2019-07-30 13:00	4609.93
2019-07-30 13:15	4609.97
2019-07-30 13:30	4610.01
2019-07-30 13:45	4610.06
2019-07-30 14:00	4610.10
2019-07-30 14:15	4610.14
2019-07-30 14:30	4610.18
2019-07-30 14:45	4610.22
2019-07-30 15:00	4610.26
2019-07-30 15:15	4610.30
2019-07-30 15:30	4610.34
2019-07-30 15:45	4610.39
2019-07-30 16:00	4610.43
2019-07-30 16:15	4610.46
2019-07-30 16:30	4610.48
2019-07-30 16:45	4610.50
2019-07-30 17:00	4610.52
2019-07-30 17:15	4610.54
2019-07-30 17:30	4610.56
2019-07-30 17:45	4610.58
2019-07-30 18:00	4610.63
2019-07-30 18:15	4610.68
2019-07-30 18:30	4610.72
2019-07-30 18:45	4610.76
2019-07-30 19:00	4610.80
2019-07-30 19:15	4610.85
2019-07-30 19:30	4610.89
2019-07-30 19:45	4610.92
2019-07-30 20:00	4610.95
2019-07-30 20:15	4610.98
2019-07-30 20:30	4611.02
2019-07-30 20:45	4611.07
2019-07-30 21:00	4611.12
2019-07-30 21:15	4611.16
2019-07-30 21:30	4611.21
2019-07-30 21:45	4611.23
2019-07-30 22:00	4611.26
2019-07-30 22:15	4611.28
2019-07-30 22:30	4611.30
2019-07-30 22:45	4611.32
2019-07-30 23:00	4611.35
2019-07-30 23:15	4611.40
2019-07-30 23:30	4611.45
2019-07-30 23:45	4611.50
2019-07-31 00:00	4611.54
2019-07-31 00:15	4611.59
2019-07-31 00:30	4611.64
2019-07-31 00:45	4611.68
2019-07-31 01:00	4611.73
2019-07-31 01:15	4611.77
2019-07-31 01:30	4611.80
2019-07-31 01:45	4611.83
2019-07-31 02:00	4611.87
2019-07-31 02:15	4611.90
2019-07-31 02:30	4611.93
2019-07-31 02:45	4611.96
2019-07-31 03:00	4611.99
2019-07-31 03:15	4612.02
2019-07-31 03:30	4612.05
2019-07-31 03:45	4612.08
2019-07-31 04:00	4612.11
2019-07-31 04:15	4612.13
2019-07-31 04:30	4612.13
2019-07-31 04:45	4612.14
2019-07-31 05:00	4612.14
2019-07-31 05:15	4612.15
2019-07-31 05:30	4612.15
2019-07-31 05:45	4612.17
2019-07-31 06:00	4612.20
2019-07-31 06:15	4612.23
2019-07-31 06:30	4612.26
2019-07-31 06:45	4612.29
2019-07-31 07:00	4612.32
2019-07-31 07:15	4612.35
2019-07-31 07:30	4612.38
2019-07-31 07:45	4612.41
2019-07-31 08:00	4612.44
2019-07-31 08:15	4612.47
2019-07-31 08:30	4612.50
2019-07-31 08:45	4612.53
2019-07-31 09:00	4612.55
2019-07-31 09:15	4612.58
2019-07-31 09:30	4612.62
2019-07-31 09:45	4612.65
2019-07-31 10:00	4612.66
2019-07-31 10:15	4612.67
2019-07-31 10:30	4612.68
2019-07-31 10:45	4612.69
2019-07-31 11:00	4612.69
2019-07-31 11:15	4612.72
2019-07-31 11:30	4612.75
2019-07-31 11:45	4612.78
2019-07-31 12:00	4612.81
2019-07-31 12:15	4612.84
2019-07-31 12:30	4612.87
2019-07-31 12:45	4612.90
2019-07-31 13:00	4612.94
2019-07-31 13:15	4612.99
2019-07-31 13:30	4613.03
2019-07-31 13:45	4613.07
2019-07-31 14:00	4613.11
2019-07-31 14:15	4613.15
2019-07-31 14:30	4613.19
2019-07-31 14:45	4613.23
2019-07-31 15:00	4613.27
2019-07-31 15:15	4613.32
2019-07-31 15:30	4613.36
2019-07-31 15:45	4613.38
2019-07-31 16:00	4613.40
2019-07-31 16:15	4613.41
2019-07-31 16:30	4613.43
2019-07-31 16:45	4613.45
2019-07-31 17:00	4613.47
2019-07-31 17:15	4613.52
2019-07-31 17:30	4613.57
2019-07-31 17:45	4613.61
2019-07-31 18:00	4613.65
2019-07-31 18:15	4613.70
2019-07-31 18:30	4613.74
2019-07-31 18:45	4613.78
2019-07-31 19:00	4613.82
2019-07-31 19:15	4613.86
2019-07-31 19:30	4613.91
2019-07-31 19:45	4613.95
2019-07-31 20:00	4613.99
2019-07-31 20:15	4614.03
2019-07-31 20:30	4614.08
2019-07-31 20:45	4614.12
2019-07-31 21:00	4614.17
2019-07-31 21:15	4614.21
2019-07-31 21:30	4614.26
2019-07-31 21:45	4614.30
2019-07-31 22:00	4614.33
2019-07-31 22:15	4614.36
2019-07-31 22:30	4614.41
2019-07-31 22:45	4614.46
2019-07-31 23:00	4614.50
2019-07-31 23:15	4614.55
2019-07-31 23:30	4614.59
2019-07-31 23:45	4614.62
2019-08-01 00:00	4614.65
2019-08-01 00:15	4614.68
2019-08-01 00:30	4614.71
2019-08-01 00:45	4614.74
2019-08-01 01:00	4614.77
2019-08-01 01:15	4614.80
2019-08-01 01:30	4614.83
2019-08-01 01:45	4614.86
2019-08-01 02:00	4614.88
2019-08-01 02:15	4614.91
2019-08-01 02:30	4614.94
2019-08-01 02:45	4614.97
2019-08-01 03:00	4615.00
2019-08-01 03:15	4615.03
2019-08-01 03:30	4615.06
2019-08-01 03:45	4615.09
2019-08-01 04:00	4615.11
2019-08-01 04:15	4615.14
2019-08-01 04:30	4615.17
2019-08-01 04:45	4615.20
2019-08-01 05:00	4615.23
2019-08-01 05:15	4615.26
2019-08-01 05:30	4615.29
2019-08-01 05:45	4615.32
2019-08-01 06:00	4615.34
2019-08-01 06:15	4615.37
2019-08-01 06:30	4615.40
2019-08-01 06:45	4615.43
2019-08-01 07:00	4615.46
2019-08-01 07:15	4615.49
2019-08-01 07:30	4615.51
2019-08-01 07:45	4615.54
2019-08-01 08:00	4615.57
2019-08-01 08:15	4615.60
2019-08-01 08:30	4615.63
2019-08-01 08:45	4615.65
2019-08-01 09:00	4615.68
2019-08-01 09:15	4615.71
2019-08-01 09:30	4615.74
2019-08-01 09:45	4615.77
2019-08-01 10:00	4615.80
2019-08-01 10:15	4615.84
2019-08-01 10:30	4615.88
2019-08-01 10:45	4615.92
2019-08-01 11:00	4615.96
2019-08-01 11:15	4616.01
2019-08-01 11:30	4616.05
2019-08-01 11:45	4616.09
2019-08-01 12:00	4616.13
2019-08-01 12:15	4616.16
2019-08-01 12:30	4616.19
2019-08-01 12:45	4616.21
2019-08-01 13:00	4616.24
2019-08-01 13:15	4616.27
2019-08-01 13:30	4616.31
2019-08-01 13:45	4616.34
2019-08-01 14:00	4616.37
2019-08-01 14:15	4616.41
2019-08-01 14:30	4616.46
2019-08-01 14:45	4616.50
2019-08-01 15:00	4616.54
2019-08-01 15:15	4616.58
2019-08-01 15:30	4616.62
2019-08-01 15:45	4616.67
2019-08-01 16:00	4616.71
2019-08-01 16:15	4616.75
2019-08-01 16:30	4616.79
2019-08-01 16:45	4616.83
2019-08-01 17:00	4616.88
2019-08-01 17:15	4616.92
2019-08-01 17:30	4616.96
2019-08-01 17:45	4617.00
2019-08-01 18:00	4617.04
2019-08-01 18:15	4617.08
2019-08-01 18:30	4617.12
2019-08-01 18:45	4617.17
2019-08-01 19:00	4617.21
2019-08-01 19:15	4617.25
2019-08-01 19:30	4617.29
2019-08-01 19:45	4617.33
2019-08-01 20:00	4617.37
2019-08-01 20:15	4617.42
2019-08-01 20:30	4617.46
2019-08-01 20:45	4617.51
2019-08-01 21:00	4617.55
2019-08-01 21:15	4617.60
2019-08-01 21:30	4617.64
2019-08-01 21:45	4617.69
2019-08-01 22:00	4617.73
2019-08-01 22:15	4617.77
2019-08-01 22:30	4617.82
2019-08-01 22:45	4617.86
2019-08-01 23:00	4617.91
2019-08-01 23:15	4617.95
2019-08-01 23:30	4617.99
2019-08-01 23:45	4618.02
2019-08-02 00:00	4618.05
2019-08-02 00:15	4618.10
2019-08-02 00:30	4618.14
2019-08-02 00:45	4618.19
2019-08-02 01:00	4618.23
2019-08-02 01:15	4618.27
2019-08-02 01:30	4618.30
2019-08-02 01:45	4618.34
2019-08-02 02:00	4618.37
2019-08-02 02:15	4618.40
2019-08-02 02:30	4618.43
2019-08-02 02:45	4618.46
2019-08-02 03:00	4618.48
2019-08-02 03:15	4618.51
2019-08-02 03:30	4618.54
2019-08-02 03:45	4618.57
2019-08-02 04:00	4618.60
2019-08-02 04:15	4618.63
2019-08-02 04:30	4618.66
2019-08-02 04:45	4618.68
2019-08-02 05:00	4618.71
2019-08-02 05:15	4618.74
2019-08-02 05:30	4618.77
2019-08-02 05:45	4618.80
2019-08-02 06:00	4618.82
2019-08-02 06:15	4618.85
2019-08-02 06:30	4618.88
2019-08-02 06:45	4618.91
2019-08-02 07:00	4618.93
2019-08-02 07:15	4618.96
2019-08-02 07:30	4618.99
2019-08-02 07:45	4619.02
2019-08-02 08:00	4619.04
2019-08-02 08:15	4619.07
2019-08-02 08:30	4619.11
2019-08-02 08:45	4619.14
2019-08-02 09:00	4619.17
2019-08-02 09:15	4619.20
2019-08-02 09:30	4619.24
2019-08-02 09:45	4619.26
2019-08-02 10:00	4619.29
2019-08-02 10:15	4619.32
2019-08-02 10:30	4619.35
2019-08-02 10:45	4619.37
2019-08-02 11:00	4619.40
2019-08-02 11:15	4619.43
2019-08-02 11:30	4619.46
2019-08-02 11:45	4619.48
2019-08-02 12:00	4619.51
2019-08-02 12:15	4619.54
2019-08-02 12:30	4619.56
2019-08-02 12:45	4619.59
2019-08-02 13:00	4619.62
2019-08-02 13:15	4619.67
2019-08-02 13:30	4619.71
2019-08-02 13:45	4619.75
2019-08-02 14:00	4619.79
2019-08-02 14:15	4619.83
2019-08-02 14:30	4619.87
2019-08-02 14:45	4619.91
2019-08-02 15:00	4619.94
2019-08-02 15:15	4619.98
2019-08-02 15:30	4620.02
2019-08-02 15:45	4620.06
2019-08-02 16:00	4620.10
2019-08-02 16:15	4620.14
2019-08-02 16:30	4620.19
2019-08-02 16:45	4620.23
2019-08-02 17:00	4620.27
2019-08-02 17:15	4620.31
2019-08-02 17:30	4620.35
2019-08-02 17:45	4620.39
2019-08-02 18:00	4620.43
2019-08-02 18:15	4620.45
2019-08-02 18:30	4620.48
2019-08-02 18:45	4620.51
2019-08-02 19:00	4620.54
2019-08-02 19:15	4620.56
2019-08-02 19:30	4620.59
2019-08-02 19:45	4620.62
2019-08-02 20:00	4620.65
2019-08-02 20:15	4620.69
2019-08-02 20:30	4620.73
2019-08-02 20:45	4620.77
2019-08-02 21:00	4620.82
2019-08-02 21:15	4620.86
2019-08-02 21:30	4620.90
2019-08-02 21:45	4620.95
2019-08-02 22:00	4620.99
2019-08-02 22:15	4621.03
2019-08-02 22:30	4621.09
2019-08-02 22:45	4621.13
2019-08-02 23:00	4621.16
2019-08-02 23:15	4621.19
2019-08-02 23:30	4621.23
2019-08-02 23:45	4621.28
2019-08-03 00:00	4621.32
2019-08-03 00:15	4621.37
2019-08-03 00:30	4621.41
2019-08-03 00:45	4621.45
2019-08-03 01:00	4621.50
2019-08-03 01:15	4621.53
2019-08-03 01:30	4621.56
2019-08-03 01:45	4621.59
2019-08-03 02:00	4621.61
2019-08-03 02:15	4621.64
2019-08-03 02:30	4621.67
2019-08-03 02:45	4621.70
2019-08-03 03:00	4621.73
2019-08-03 03:15	4621.76
2019-08-03 03:30	4621.79
2019-08-03 03:45	4621.81
2019-08-03 04:00	4621.84
2019-08-03 04:15	4621.87
2019-08-03 04:30	4621.90
2019-08-03 04:45	4621.93
2019-08-03 05:00	4621.95
2019-08-03 05:15	4621.98
2019-08-03 05:30	4622.01
2019-08-03 05:45	4622.04
2019-08-03 06:00	4622.07
2019-08-03 06:15	4622.09
2019-08-03 06:30	4622.12
2019-08-03 06:45	4622.15
2019-08-03 07:00	4622.18
2019-08-03 07:15	4622.20
2019-08-03 07:30	4622.23
2019-08-03 07:45	4622.23
2019-08-03 08:00	4622.24
2019-08-03 08:15	4622.24
2019-08-03 08:30	4622.25
2019-08-03 08:45	4622.25
2019-08-03 09:00	4622.25
2019-08-03 09:15	4622.26
2019-08-03 09:30	4622.26
2019-08-03 09:45	4622.27
2019-08-03 10:00	4622.27
2019-08-03 10:15	4622.27
2019-08-03 10:30	4622.28
2019-08-03 10:45	4622.28
2019-08-03 11:00	4622.29
2019-08-03 11:15	4622.32
2019-08-03 11:30	4622.37
2019-08-03 11:45	4622.41
2019-08-03 12:00	4622.45
2019-08-03 12:15	4622.50
2019-08-03 12:30	4622.54
2019-08-03 12:45	4622.58
2019-08-03 13:00	4622.61
2019-08-03 13:15	4622.64
2019-08-03 13:30	4622.66
2019-08-03 13:45	4622.69
2019-08-03 14:00	4622.72
2019-08-03 14:15	4622.75
2019-08-03 14:30	4622.78
2019-08-03 14:45	4622.81
2019-08-03 15:00	4622.84
2019-08-03 15:15	4622.86
2019-08-03 15:30	4622.89
2019-08-03 15:45	4622.92
2019-08-03 16:00	4622.95
2019-08-03 16:15	4622.99
2019-08-03 16:30	4623.03
2019-08-03 16:45	4623.07
2019-08-03 17:00	4623.11
2019-08-03 17:15	4623.16
2019-08-03 17:30	4623.20
2019-08-03 17:45	4623.23
2019-08-03 18:00	4623.27
2019-08-03 18:15	4623.31
2019-08-03 18:30	4623.35
2019-08-03 18:45	4623.40
2019-08-03 19:00	4623.44
2019-08-03 19:15	4623.48
2019-08-03 19:30	4623.52
2019-08-03 19:45	4623.56
2019-08-03 20:00	4623.60
2019-08-03 20:15	4623.64
2019-08-03 20:30	4623.69
2019-08-03 20:45	4623.73
2019-08-03 21:00	4623.78
2019-08-03 21:15	4623.82
2019-08-03 21:30	4623.86
2019-08-03 21:45	4623.91
2019-08-03 22:00	4623.95
2019-08-03 22:15	4623.99
2019-08-03 22:30	4624.00
2019-08-03 22:45	4624.01
2019-08-03 23:00	4624.02
2019-08-03 23:15	4624.02
2019-08-03 23:30	4624.03
2019-08-03 23:45	4624.03
2019-08-04 00:00	4624.04
2019-08-04 00:15	4624.04
2019-08-04 00:30	4624.07
2019-08-04 00:45	4624.11
2019-08-04 01:00	4624.14
2019-08-04 01:15	4624.17
2019-08-04 01:30	4624.20
2019-08-04 01:45	4624.23
2019-08-04 02:00	4624.26
2019-08-04 02:15	4624.29
2019-08-04 02:30	4624.32
2019-08-04 02:45	4624.34
2019-08-04 03:00	4624.36
2019-08-04 03:15	4624.36
2019-08-04 03:30	4624.37
2019-08-04 03:45	4624.37
2019-08-04 04:00	4624.38
2019-08-04 04:15	4624.38
2019-08-04 04:30	4624.38
2019-08-04 04:45	4624.39
2019-08-04 05:00	4624.39
2019-08-04 05:15	4624.43
2019-08-04 05:30	4624.46
2019-08-04 05:45	4624.49
2019-08-04 06:00	4624.52
2019-08-04 06:15	4624.55
2019-08-04 06:30	4624.58
2019-08-04 06:45	4624.61
2019-08-04 07:00	4624.64
2019-08-04 07:15	4624.67
2019-08-04 07:30	4624.70
2019-08-04 07:45	4624.73
2019-08-04 08:00	4624.75
2019-08-04 08:15	4624.78
2019-08-04 08:30	4624.81
2019-08-04 08:45	4624.84
2019-08-04 09:00	4624.87
2019-08-04 09:15	4624.90
2019-08-04 09:30	4624.92
2019-08-04 09:45	4624.95
2019-08-04 10:00	4624.98
2019-08-04 10:15	4625.01
2019-08-04 10:30	4625.05
2019-08-04 10:45	4625.09
2019-08-04 11:00	4625.12
2019-08-04 11:15	4625.14
2019-08-04 11:30	4625.15
2019-08-04 11:45	4625.17
2019-08-04 12:00	4625.20
2019-08-04 12:15	4625.21
2019-08-04 12:30	4625.23
2019-08-04 12:45	4625.26
2019-08-04 13:00	4625.30
2019-08-04 13:15	4625.33
2019-08-04 13:30	4625.36
2019-08-04 13:45	4625.39
2019-08-04 14:00	4625.42
2019-08-04 14:15	4625.45
2019-08-04 14:30	4625.48
2019-08-04 14:45	4625.51
2019-08-04 15:00	4625.54
2019-08-04 15:15	4625.57
2019-08-04 15:30	4625.60
2019-08-04 15:45	4625.62
2019-08-04 16:00	4625.65
2019-08-04 16:15	4625.68
2019-08-04 16:30	4625.71
2019-08-04 16:45	4625.74
2019-08-04 17:00	4625.78
2019-08-04 17:15	4625.82
2019-08-04 17:30	4625.86
2019-08-04 17:45	4625.90
2019-08-04 18:00	4625.95
2019-08-04 18:15	4625.99
2019-08-04 18:30	4626.03
2019-08-04 18:45	4626.07
2019-08-04 19:00	4626.12
2019-08-04 19:15	4626.15
2019-08-04 19:30	4626.16
2019-08-04 19:45	4626.18
2019-08-04 20:00	4626.20
2019-08-04 20:15	4626.22
2019-08-04 20:30	4626.24
2019-08-04 20:45	4626.26
2019-08-04 21:00	4626.29
2019-08-04 21:15	4626.31
2019-08-04 21:30	4626.34
2019-08-04 21:45	4626.39
2019-08-04 22:00	4626.45
2019-08-04 22:15	4626.50
2019-08-04 22:30	4626.54
2019-08-04 22:45	4626.59
2019-08-04 23:00	4626.63
2019-08-04 23:15	4626.67
2019-08-04 23:30	4626.70
2019-08-04 23:45	4626.75
2019-08-05 00:00	4626.78
2019-08-05 00:15	4626.82
2019-08-05 00:30	4626.86
2019-08-05 00:45	4626.91
2019-08-05 01:00	4626.95
2019-08-05 01:15	4627.00
2019-08-05 01:30	4627.04
2019-08-05 01:45	4627.09
2019-08-05 02:00	4627.13
2019-08-05 02:15	4627.18
2019-08-05 02:30	4627.22
2019-08-05 02:45	4627.25
2019-08-05 03:00	4627.28
2019-08-05 03:15	4627.31
2019-08-05 03:30	4627.34
2019-08-05 03:45	4627.37
2019-08-05 04:00	4627.39
2019-08-05 04:15	4627.42
2019-08-05 04:30	4627.43
2019-08-05 04:45	4627.44
2019-08-05 05:00	4627.44
2019-08-05 05:15	4627.45
2019-08-05 05:30	4627.45
2019-08-05 05:45	4627.45
2019-08-05 06:00	4627.46
2019-08-05 06:15	4627.46
2019-08-05 06:30	4627.47
2019-08-05 06:45	4627.47
2019-08-05 07:00	4627.47
2019-08-05 07:15	4627.50
2019-08-05 07:30	4627.53
2019-08-05 07:45	4627.56
2019-08-05 08:00	4627.59
2019-08-05 08:15	4627.62
2019-08-05 08:30	4627.65
2019-08-05 08:45	4627.68
2019-08-05 09:00	4627.71
2019-08-05 09:15	4627.74
2019-08-05 09:30	4627.77
2019-08-05 09:45	4627.80
2019-08-05 10:00	4627.83
2019-08-05 10:15	4627.86
2019-08-05 10:30	4627.88
2019-08-05 10:45	4627.89
2019-08-05 11:00	4627.91
2019-08-05 11:15	4627.93
2019-08-05 11:30	4627.94
2019-08-05 11:45	4627.96
2019-08-05 12:00	4627.97
2019-08-05 12:15	4627.99
2019-08-05 12:30	4628.02
2019-08-05 12:45	4628.05
2019-08-05 13:00	4628.09
2019-08-05 13:15	4628.12
2019-08-05 13:30	4628.14
2019-08-05 13:45	4628.17
2019-08-05 14:00	4628.21
2019-08-05 14:15	4628.26
2019-08-05 14:30	4628.30
2019-08-05 14:45	4628.34
2019-08-05 15:00	4628.39
2019-08-05 15:15	4628.43
2019-08-05 15:30	4628.47
2019-08-05 15:45	4628.52
2019-08-05 16:00	4628.56
2019-08-05 16:15	4628.59
2019-08-05 16:30	4628.60
2019-08-05 16:45	4628.61
2019-08-05 17:00	4628.61
2019-08-05 17:15	4628.61
2019-08-05 17:30	4628.62
2019-08-05 17:45	4628.62
2019-08-05 18:00	4628.63
2019-08-05 18:15	4628.67
2019-08-05 18:30	4628.70
2019-08-05 18:45	4628.73
2019-08-05 19:00	4628.76
2019-08-05 19:15	4628.80
2019-08-05 19:30	4628.85
2019-08-05 19:45	4628.89
2019-08-05 20:00	4628.93
2019-08-05 20:15	4628.98
2019-08-05 20:30	4629.02
2019-08-05 20:45	4629.06
2019-08-05 21:00	4629.11
2019-08-05 21:15	4629.15
2019-08-05 21:30	4629.20
2019-08-05 21:45	4629.25
2019-08-05 22:00	4629.29
2019-08-05 22:15	4629.32
2019-08-05 22:30	4629.35
2019-08-05 22:45	4629.36
2019-08-05 23:00	4629.39
2019-08-05 23:15	4629.41
2019-08-05 23:30	4629.43
2019-08-05 23:45	4629.45
2019-08-06 00:00	4629.48
2019-08-06 00:15	4629.52
2019-08-06 00:30	4629.55
2019-08-06 00:45	4629.58
2019-08-06 01:00	4629.61
2019-08-06 01:15	4629.64
2019-08-06 01:30	4629.67
2019-08-06 01:45	4629.70
2019-08-06 02:00	4629.73
2019-08-06 02:15	4629.76
2019-08-06 02:30	4629.79
2019-08-06 02:45	4629.82
2019-08-06 03:00	4629.84
2019-08-06 03:15	4629.87
2019-08-06 03:30	4629.90
2019-08-06 03:45	4629.93
2019-08-06 04:00	4629.94
2019-08-06 04:15	4629.94
2019-08-06 04:30	4629.94
2019-08-06 04:45	4629.95
2019-08-06 05:00	4629.95
2019-08-06 05:15	4629.95
2019-08-06 05:30	4629.96
2019-08-06 05:45	4629.97
2019-08-06 06:00	4630.01
2019-08-06 06:15	4630.04
2019-08-06 06:30	4630.07
2019-08-06 06:45	4630.10
2019-08-06 07:00	4630.13
2019-08-06 07:15	4630.16
2019-08-06 07:30	4630.19
2019-08-06 07:45	4630.22
2019-08-06 08:00	4630.24
2019-08-06 08:15	4630.27
2019-08-06 08:30	4630.30
2019-08-06 08:45	4630.33
2019-08-06 09:00	4630.36
2019-08-06 09:15	4630.39
2019-08-06 09:30	4630.39
2019-08-06 09:45	4630.40
2019-08-06 10:00	4630.41
2019-08-06 10:15	4630.42
2019-08-06 10:30	4630.44
2019-08-06 10:45	4630.48
2019-08-06 11:00	4630.52
2019-08-06 11:15	4630.55
2019-08-06 11:30	4630.58
2019-08-06 11:45	4630.61
2019-08-06 12:00	4630.64
2019-08-06 12:15	4630.67
2019-08-06 12:30	4630.70
2019-08-06 12:45	4630.73
2019-08-06 13:00	4630.75
2019-08-06 13:15	4630.79
2019-08-06 13:30	4630.83
2019-08-06 13:45	4630.87
2019-08-06 14:00	4630.91
2019-08-06 14:15	4630.96
2019-08-06 14:30	4631.00
2019-08-06 14:45	4631.04
2019-08-06 15:00	4631.08
2019-08-06 15:15	4631.13
2019-08-06 15:30	4631.17
2019-08-06 15:45	4631.21
2019-08-06 16:00	4631.23
2019-08-06 16:15	4631.24
2019-08-06 16:30	4631.25
2019-08-06 16:45	4631.33
2019-08-06 17:00	4631.43
2019-08-06 17:15	4631.51
2019-08-06 17:30	4631.59
2019-08-06 17:45	4631.64
2019-08-06 18:00	4631.68
2019-08-06 18:15	4631.73
2019-08-06 18:30	4631.77
2019-08-06 18:45	4631.81
2019-08-06 19:00	4631.86
2019-08-06 19:15	4631.90
2019-08-06 19:30	4631.94
2019-08-06 19:45	4631.99
2019-08-06 20:00	4632.03
2019-08-06 20:15	4632.08
2019-08-06 20:30	4632.13
2019-08-06 20:45	4632.17
2019-08-06 21:00	4632.22
2019-08-06 21:15	4632.26
2019-08-06 21:30	4632.31
2019-08-06 21:45	4632.35
2019-08-06 22:00	4632.40
2019-08-06 22:15	4632.44
2019-08-06 22:30	4632.47
2019-08-06 22:45	4632.49
2019-08-06 23:00	4632.50
2019-08-06 23:15	4632.50
2019-08-06 23:30	4632.50
2019-08-06 23:45	4632.51
2019-08-07 00:00	4632.51
2019-08-07 00:15	4632.53
2019-08-07 00:30	4632.57
2019-08-07 00:45	4632.60
2019-08-07 01:00	4632.63
2019-08-07 01:15	4632.66
2019-08-07 01:30	4632.69
2019-08-07 01:45	4632.72
2019-08-07 02:00	4632.75
2019-08-07 02:15	4632.77
2019-08-07 02:30	4632.80
2019-08-07 02:45	4632.83
2019-08-07 03:00	4632.86
2019-08-07 03:15	4632.89
2019-08-07 03:30	4632.92
2019-08-07 03:45	4632.95
2019-08-07 04:00	4632.98
2019-08-07 04:15	4633.00
2019-08-07 04:30	4633.02
2019-08-07 04:45	4633.02
2019-08-07 05:00	4633.03
2019-08-07 05:15	4633.03
2019-08-07 05:30	4633.03
2019-08-07 05:45	4633.04
2019-08-07 06:00	4633.04
2019-08-07 06:15	4633.05
2019-08-07 06:30	4633.08
2019-08-07 06:45	4633.12
2019-08-07 07:00	4633.15
2019-08-07 07:15	4633.18
2019-08-07 07:30	4633.21
2019-08-07 07:45	4633.24
2019-08-07 08:00	4633.26
2019-08-07 08:15	4633.29
2019-08-07 08:30	4633.32
2019-08-07 08:45	4633.35
2019-08-07 09:00	4633.38
2019-08-07 09:15	4633.41
2019-08-07 09:30	4633.44
2019-08-07 09:45	4633.47
2019-08-07 10:00	4633.51
2019-08-07 10:15	4633.55
2019-08-07 10:30	4633.60
2019-08-07 10:45	4633.64
2019-08-07 11:00	4633.68
2019-08-07 11:15	4633.72
2019-08-07 11:30	4633.76
2019-08-07 11:45	4633.78
2019-08-07 12:00	4633.79
2019-08-07 12:15	4633.79
2019-08-07 12:30	4633.79
2019-08-07 12:45	4633.80
2019-08-07 13:00	4633.80
2019-08-07 13:15	4633.81
2019-08-07 13:30	4633.81
2019-08-07 13:45	4633.84
2019-08-07 14:00	4633.88
2019-08-07 14:15	4633.91
2019-08-07 14:30	4633.94
2019-08-07 14:45	4633.97
2019-08-07 15:00	4634.01
2019-08-07 15:15	4634.05
2019-08-07 15:30	4634.10
2019-08-07 15:45	4634.14
2019-08-07 16:00	4634.18
2019-08-07 16:15	4634.30
2019-08-07 16:30	4634.42
2019-08-07 16:45	4634.48
2019-08-07 17:00	4634.52
2019-08-07 17:15	4634.57
2019-08-07 17:30	4634.61
2019-08-07 17:45	4634.65
2019-08-07 18:00	4634.69
2019-08-07 18:15	4634.74
2019-08-07 18:30	4634.78
2019-08-07 18:45	4634.82
2019-08-07 19:00	4634.87
2019-08-07 19:15	4634.91
2019-08-07 19:30	4634.95
2019-08-07 19:45	4635.00
2019-08-07 20:00	4635.04
2019-08-07 20:15	4635.09
2019-08-07 20:30	4635.13
2019-08-07 20:45	4635.18
2019-08-07 21:00	4635.23
2019-08-07 21:15	4635.27
2019-08-07 21:30	4635.32
2019-08-07 21:45	4635.36
2019-08-07 22:00	4635.40
2019-08-07 22:15	4635.42
2019-08-07 22:30	4635.44
2019-08-07 22:45	4635.46
2019-08-07 23:00	4635.48
2019-08-07 23:15	4635.51
2019-08-07 23:30	4635.54
2019-08-07 23:45	4635.59
2019-08-08 00:00	4635.63
2019-08-08 00:15	4635.66
2019-08-08 00:30	4635.69
2019-08-08 00:45	4635.73
2019-08-08 01:00	4635.76
2019-08-08 01:15	4635.79
2019-08-08 01:30	4635.83
2019-08-08 01:45	4635.86
2019-08-08 02:00	4635.89
2019-08-08 02:15	4635.92
2019-08-08 02:30	4635.95
2019-08-08 02:45	4635.98
2019-08-08 03:00	4636.01
2019-08-08 03:15	4636.04
2019-08-08 03:30	4636.07
2019-08-08 03:45	4636.10
2019-08-08 04:00	4636.12
2019-08-08 04:15	4636.15
2019-08-08 04:30	4636.18
2019-08-08 04:45	4636.20
2019-08-08 05:00	4636.20
2019-08-08 05:15	4636.21
2019-08-08 05:30	4636.21
2019-08-08 05:45	4636.22
2019-08-08 06:00	4636.22
2019-08-08 06:15	4636.23
2019-08-08 06:30	4636.25
2019-08-08 06:45	4636.28
2019-08-08 07:00	4636.31
2019-08-08 07:15	4636.34
2019-08-08 07:30	4636.37
2019-08-08 07:45	4636.40
2019-08-08 08:00	4636.43
2019-08-08 08:15	4636.46
2019-08-08 08:30	4636.49
2019-08-08 08:45	4636.52
2019-08-08 09:00	4636.55
2019-08-08 09:15	4636.58
2019-08-08 09:30	4636.60
2019-08-08 09:45	4636.63
2019-08-08 10:00	4636.66
2019-08-08 10:15	4636.68
2019-08-08 10:30	4636.70
2019-08-08 10:45	4636.71
2019-08-08 11:00	4636.73
2019-08-08 11:15	4636.79
2019-08-08 11:30	4636.90
2019-08-08 11:45	4637.04
2019-08-08 12:00	4637.16
2019-08-08 12:15	4637.27
2019-08-08 12:30	4637.32
2019-08-08 12:45	4637.36
2019-08-08 13:00	4637.41
2019-08-08 13:15	4637.45
2019-08-08 13:30	4637.49
2019-08-08 13:45	4637.53
2019-08-08 14:00	4637.57
2019-08-08 14:15	4637.61
2019-08-08 14:30	4637.66
2019-08-08 14:45	4637.70
2019-08-08 15:00	4637.74
2019-08-08 15:15	4637.78
2019-08-08 15:30	4637.82
2019-08-08 15:45	4637.84
2019-08-08 16:00	4637.85
2019-08-08 16:15	4637.85
2019-08-08 16:30	4637.86
2019-08-08 16:45	4637.88
2019-08-08 17:00	4637.92
2019-08-08 17:15	4637.95
2019-08-08 17:30	4637.98
2019-08-08 17:45	4638.01
2019-08-08 18:00	4638.04
2019-08-08 18:15	4638.07
2019-08-08 18:30	4638.10
2019-08-08 18:45	4638.14
2019-08-08 19:00	4638.17
2019-08-08 19:15	4638.21
2019-08-08 19:30	4638.26
2019-08-08 19:45	4638.30
2019-08-08 20:00	4638.32
2019-08-08 20:15	4638.35
2019-08-08 20:30	4638.37
2019-08-08 20:45	4638.40
2019-08-08 21:00	4638.42
2019-08-08 21:15	4638.44
2019-08-08 21:30	4638.49
2019-08-08 21:45	4638.54
2019-08-08 22:00	4638.58
2019-08-08 22:15	4638.63
2019-08-08 22:30	4638.67
2019-08-08 22:45	4638.71
2019-08-08 23:00	4638.74
2019-08-08 23:15	4638.78
2019-08-08 23:30	4638.81
2019-08-08 23:45	4638.85
2019-08-09 00:00	4638.88
2019-08-09 00:15	4638.91
2019-08-09 00:30	4638.94
2019-08-09 00:45	4638.98
2019-08-09 01:00	4639.01
2019-08-09 01:15	4639.01
2019-08-09 01:30	4639.02
2019-08-09 01:45	4639.02
2019-08-09 02:00	4639.03
2019-08-09 02:15	4639.03
2019-08-09 02:30	4639.04
2019-08-09 02:45	4639.04
2019-08-09 03:00	4639.07
2019-08-09 03:15	4639.10
2019-08-09 03:30	4639.14
2019-08-09 03:45	4639.17
2019-08-09 04:00	4639.20
2019-08-09 04:15	4639.22
2019-08-09 04:30	4639.25
2019-08-09 04:45	4639.28
2019-08-09 05:00	4639.31
2019-08-09 05:15	4639.34
2019-08-09 05:30	4639.36
2019-08-09 05:45	4639.36
2019-08-09 06:00	4639.37
2019-08-09 06:15	4639.37
2019-08-09 06:30	4639.37
2019-08-09 06:45	4639.38
2019-08-09 07:00	4639.38
2019-08-09 07:15	4639.39
2019-08-09 07:30	4639.41
2019-08-09 07:45	4639.44
2019-08-09 08:00	4639.47
2019-08-09 08:15	4639.51
2019-08-09 08:30	4639.55
2019-08-09 08:45	4639.58
2019-08-09 09:00	4639.62
2019-08-09 09:15	4639.65
2019-08-09 09:30	4639.68
2019-08-09 09:45	4639.71
2019-08-09 10:00	4639.74
2019-08-09 10:15	4639.77
2019-08-09 10:30	4639.80
2019-08-09 10:45	4639.82
2019-08-09 11:00	4639.85
2019-08-09 11:15	4639.88
2019-08-09 11:30	4639.91
2019-08-09 11:45	4639.94
2019-08-09 12:00	4639.96
2019-08-09 12:15	4639.99
2019-08-09 12:30	4640.02
2019-08-09 12:45	4640.05
2019-08-09 13:00	4640.08
2019-08-09 13:15	4640.12
2019-08-09 13:30	4640.17
2019-08-09 13:45	4640.21
2019-08-09 14:00	4640.25
2019-08-09 14:15	4640.29
2019-08-09 14:30	4640.33
2019-08-09 14:45	4640.37
2019-08-09 15:00	4640.41
2019-08-09 15:15	4640.45
2019-08-09 15:30	4640.49
2019-08-09 15:45	4640.53
2019-08-09 16:00	4640.57
2019-08-09 16:15	4640.61
2019-08-09 16:30	4640.66
2019-08-09 16:45	4640.70
2019-08-09 17:00	4640.74
2019-08-09 17:15	4640.86
2019-08-09 17:30	4641.08
2019-08-09 17:45	4641.14
2019-08-09 18:00	4641.18
2019-08-09 18:15	4641.23
2019-08-09 18:30	4641.27
2019-08-09 18:45	4641.31
2019-08-09 19:00	4641.35
2019-08-09 19:15	4641.39
2019-08-09 19:30	4641.43
2019-08-09 19:45	4641.47
2019-08-09 20:00	4641.52
2019-08-09 20:15	4641.56
2019-08-09 20:30	4641.60
2019-08-09 20:45	4641.65
2019-08-09 21:00	4641.69
2019-08-09 21:15	4641.74
2019-08-09 21:30	4641.78
2019-08-09 21:45	4641.83
2019-08-09 22:00	4641.87
2019-08-09 22:15	4641.92
2019-08-09 22:30	4641.96
2019-08-09 22:45	4642.01
2019-08-09 23:00	4642.05
2019-08-09 23:15	4642.07
2019-08-09 23:30	4642.09
2019-08-09 23:45	4642.11
2019-08-10 00:00	4642.13
2019-08-10 00:15	4642.16
2019-08-10 00:30	4642.18
2019-08-10 00:45	4642.21
2019-08-10 01:00	4642.26
2019-08-10 01:15	4642.30
2019-08-10 01:30	4642.33
2019-08-10 01:45	4642.36
2019-08-10 02:00	4642.39
2019-08-10 02:15	4642.42
2019-08-10 02:30	4642.45
2019-08-10 02:45	4642.48
2019-08-10 03:00	4642.51
2019-08-10 03:15	4642.54
2019-08-10 03:30	4642.57
2019-08-10 03:45	4642.59
2019-08-10 04:00	4642.62
2019-08-10 04:15	4642.65
2019-08-10 04:30	4642.68
2019-08-10 04:45	4642.71
2019-08-10 05:00	4642.72
2019-08-10 05:15	4642.72
2019-08-10 05:30	4642.73
2019-08-10 05:45	4642.73
2019-08-10 06:00	4642.73
2019-08-10 06:15	4642.74
2019-08-10 06:30	4642.74
2019-08-10 06:45	4642.77
2019-08-10 07:00	4642.80
2019-08-10 07:15	4642.83
2019-08-10 07:30	4642.86
2019-08-10 07:45	4642.89
2019-08-10 08:00	4642.92
2019-08-10 08:15	4642.95
2019-08-10 08:30	4642.98
2019-08-10 08:45	4643.02
2019-08-10 09:00	4643.05
2019-08-10 09:15	4643.08
2019-08-10 09:30	4643.11
2019-08-10 09:45	4643.12
2019-08-10 10:00	4643.12
2019-08-10 10:15	4643.12
2019-08-10 10:30	4643.13
2019-08-10 10:45	4643.13
2019-08-10 11:00	4643.13
2019-08-10 11:15	4643.14
2019-08-10 11:30	4643.17
2019-08-10 11:45	4643.21
2019-08-10 12:00	4643.24
2019-08-10 12:15	4643.27
2019-08-10 12:30	4643.30
2019-08-10 12:45	4643.33
2019-08-10 13:00	4643.36
2019-08-10 13:15	4643.40
2019-08-10 13:30	4643.43
2019-08-10 13:45	4643.46
2019-08-10 14:00	4643.49
2019-08-10 14:15	4643.52
2019-08-10 14:30	4643.54
2019-08-10 14:45	4643.57
2019-08-10 15:00	4643.60
2019-08-10 15:15	4643.60
2019-08-10 15:30	4643.60
2019-08-10 15:45	4643.61
2019-08-10 16:00	4643.61
2019-08-10 16:15	4643.62
2019-08-10 16:30	4643.63
2019-08-10 16:45	4643.67
2019-08-10 17:00	4643.71
2019-08-10 17:15	4643.76
2019-08-10 17:30	4643.80
2019-08-10 17:45	4643.85
2019-08-10 18:00	4643.89
2019-08-10 18:15	4643.93
2019-08-10 18:30	4643.98
2019-08-10 18:45	4644.02
2019-08-10 19:00	4644.06
2019-08-10 19:15	4644.11
2019-08-10 19:30	4644.16
2019-08-10 19:45	4644.20
2019-08-10 20:00	4644.25
2019-08-10 20:15	4644.30
2019-08-10 20:30	4644.34
2019-08-10 20:45	4644.39
2019-08-10 21:00	4644.44
2019-08-10 21:15	4644.48
2019-08-10 21:30	4644.53
2019-08-10 21:45	4644.57
2019-08-10 22:00	4644.59
2019-08-10 22:15	4644.61
2019-08-10 22:30	4644.63
2019-08-10 22:45	4644.65
2019-08-10 23:00	4644.67
2019-08-10 23:15	4644.68
2019-08-10 23:30	4644.71
2019-08-10 23:45	4644.75
2019-08-11 00:00	4644.80
2019-08-11 00:15	4644.85
2019-08-11 00:30	4644.89
2019-08-11 00:45	4644.92
2019-08-11 01:00	4644.95
2019-08-11 01:15	4644.98
2019-08-11 01:30	4645.01
2019-08-11 01:45	4645.04
2019-08-11 02:00	4645.07
2019-08-11 02:15	4645.10
2019-08-11 02:30	4645.13
2019-08-11 02:45	4645.16
2019-08-11 03:00	4645.18
2019-08-11 03:15	4645.21
2019-08-11 03:30	4645.21
2019-08-11 03:45	4645.21
2019-08-11 04:00	4645.22
2019-08-11 04:15	4645.22
2019-08-11 04:30	4645.23
2019-08-11 04:45	4645.23
2019-08-11 05:00	4645.24
2019-08-11 05:15	4645.27
2019-08-11 05:30	4645.31
2019-08-11 05:45	4645.34
2019-08-11 06:00	4645.37
2019-08-11 06:15	4645.40
2019-08-11 06:30	4645.43
2019-08-11 06:45	4645.46
2019-08-11 07:00	4645.48
2019-08-11 07:15	4645.51
2019-08-11 07:30	4645.54
2019-08-11 07:45	4645.57
2019-08-11 08:00	4645.60
2019-08-11 08:15	4645.63
2019-08-11 08:30	4645.66
2019-08-11 08:45	4645.68
2019-08-11 09:00	4645.70
2019-08-11 09:15	4645.71
2019-08-11 09:30	4645.71
2019-08-11 09:45	4645.71
2019-08-11 10:00	4645.72
2019-08-11 10:15	4645.72
2019-08-11 10:30	4645.73
2019-08-11 10:45	4645.74
2019-08-11 11:00	4645.78
2019-08-11 11:15	4645.81
2019-08-11 11:30	4645.86
2019-08-11 11:45	4645.90
2019-08-11 12:00	4645.94
2019-08-11 12:15	4645.99
2019-08-11 12:30	4646.03
2019-08-11 12:45	4646.07
2019-08-11 13:00	4646.11
2019-08-11 13:15	4646.16
2019-08-11 13:30	4646.20
2019-08-11 13:45	4646.24
2019-08-11 14:00	4646.28
2019-08-11 14:15	4646.32
2019-08-11 14:30	4646.37
2019-08-11 14:45	4646.41
2019-08-11 15:00	4646.44
2019-08-11 15:15	4646.47
2019-08-11 15:30	4646.48
2019-08-11 15:45	4646.49
2019-08-11 16:00	4646.50
2019-08-11 16:15	4646.52
2019-08-11 16:30	4646.53
2019-08-11 16:45	4646.58
2019-08-11 17:00	4646.63
2019-08-11 17:15	4646.67
2019-08-11 17:30	4646.71
2019-08-11 17:45	4646.76
2019-08-11 18:00	4646.81
2019-08-11 18:15	4646.85
2019-08-11 18:30	4646.89
2019-08-11 18:45	4646.93
2019-08-11 19:00	4646.98
2019-08-11 19:15	4647.02
2019-08-11 19:30	4647.06
2019-08-11 19:45	4647.11
2019-08-11 20:00	4647.15
2019-08-11 20:15	4647.20
2019-08-11 20:30	4647.24
2019-08-11 20:45	4647.29
2019-08-11 21:00	4647.34
2019-08-11 21:15	4647.38
2019-08-11 21:30	4647.43
2019-08-11 21:45	4647.47
2019-08-11 22:00	4647.52
2019-08-11 22:15	4647.56
2019-08-11 22:30	4647.61
2019-08-11 22:45	4647.65
2019-08-11 23:00	4647.70
2019-08-11 23:15	4647.74
2019-08-11 23:30	4647.79
2019-08-11 23:45	4647.84
2019-08-12 00:00	4647.88
2019-08-12 00:15	4647.92
2019-08-12 00:30	4647.95
2019-08-12 00:45	4647.98
2019-08-12 01:00	4648.01
2019-08-12 01:15	4648.04
2019-08-12 01:30	4648.07
2019-08-12 01:45	4648.09
2019-08-12 02:00	4648.12
2019-08-12 02:15	4648.14
2019-08-12 02:30	4648.14
2019-08-12 02:45	4648.14
2019-08-12 03:00	4648.15
2019-08-12 03:15	4648.15
2019-08-12 03:30	4648.16
2019-08-12 03:45	4648.19
2019-08-12 04:00	4648.22
2019-08-12 04:15	4648.25
2019-08-12 04:30	4648.28
2019-08-12 04:45	4648.31
2019-08-12 05:00	4648.34
2019-08-12 05:15	4648.37
2019-08-12 05:30	4648.40
2019-08-12 05:45	4648.43
2019-08-12 06:00	4648.46
2019-08-12 06:15	4648.49
2019-08-12 06:30	4648.52
2019-08-12 06:45	4648.54
2019-08-12 07:00	4648.57
2019-08-12 07:15	4648.60
2019-08-12 07:30	4648.63
2019-08-12 07:45	4648.63
2019-08-12 08:00	4648.64
2019-08-12 08:15	4648.64
2019-08-12 08:30	4648.64
2019-08-12 08:45	4648.65
2019-08-12 09:00	4648.66
2019-08-12 09:15	4648.69
2019-08-12 09:30	4648.73
2019-08-12 09:45	4648.76
2019-08-12 10:00	4648.79
2019-08-12 10:15	4648.82
2019-08-12 10:30	4648.85
2019-08-12 10:45	4648.88
2019-08-12 11:00	4648.91
2019-08-12 11:15	4648.95
2019-08-12 11:30	4648.99
2019-08-12 11:45	4649.03
2019-08-12 12:00	4649.07
2019-08-12 12:15	4649.11
2019-08-12 12:30	4649.16
2019-08-12 12:45	4649.21
2019-08-12 13:00	4649.25
2019-08-12 13:15	4649.29
2019-08-12 13:30	4649.34
2019-08-12 13:45	4649.38
2019-08-12 14:00	4649.42
2019-08-12 14:15	4649.47
2019-08-12 14:30	4649.51
2019-08-12 14:45	4649.55
2019-08-12 15:00	4649.60
2019-08-12 15:15	4649.64
2019-08-12 15:30	4649.68
2019-08-12 15:45	4649.73
2019-08-12 16:00	4649.77
2019-08-12 16:15	4649.81
2019-08-12 16:30	4649.84
2019-08-12 16:45	4649.87
2019-08-12 17:00	4649.90
2019-08-12 17:15	4649.93
2019-08-12 17:30	4649.96
2019-08-12 17:45	4650.00
2019-08-12 18:00	4650.03
2019-08-12 18:15	4650.06
2019-08-12 18:30	4650.09
2019-08-12 18:45	4650.12
2019-08-12 19:00	4650.15
2019-08-12 19:15	4650.18
2019-08-12 19:30	4650.22
2019-08-12 19:45	4650.26
2019-08-12 20:00	4650.32
2019-08-12 20:15	4650.37
2019-08-12 20:30	4650.42
2019-08-12 20:45	4650.46
2019-08-12 21:00	4650.51
2019-08-12 21:15	4650.55
2019-08-12 21:30	4650.60
2019-08-12 21:45	4650.65
2019-08-12 22:00	4650.69
2019-08-12 22:15	4650.74
2019-08-12 22:30	4650.77
2019-08-12 22:45	4650.80
2019-08-12 23:00	4650.84
2019-08-12 23:15	4650.87
2019-08-12 23:30	4650.90
2019-08-12 23:45	4650.92
2019-08-13 00:00	4650.93
2019-08-13 00:15	4650.93
2019-08-13 00:30	4650.94
2019-08-13 00:45	4650.95
2019-08-13 01:00	4650.95
2019-08-13 01:15	4650.99
2019-08-13 01:30	4651.04
2019-08-13 01:45	4651.08
2019-08-13 02:00	4651.11
2019-08-13 02:15	4651.14
2019-08-13 02:30	4651.17
2019-08-13 02:45	4651.20
2019-08-13 03:00	4651.23
2019-08-13 03:15	4651.26
2019-08-13 03:30	4651.29
2019-08-13 03:45	4651.31
2019-08-13 04:00	4651.34
2019-08-13 04:15	4651.37
2019-08-13 04:30	4651.40
2019-08-13 04:45	4651.43
2019-08-13 05:00	4651.46
2019-08-13 05:15	4651.49
2019-08-13 05:30	4651.52
2019-08-13 05:45	4651.55
2019-08-13 06:00	4651.57
2019-08-13 06:15	4651.60
2019-08-13 06:30	4651.63
2019-08-13 06:45	4651.66
2019-08-13 07:00	4651.69
2019-08-13 07:15	4651.72
2019-08-13 07:30	4651.75
2019-08-13 07:45	4651.77
2019-08-13 08:00	4651.80
2019-08-13 08:15	4651.83
2019-08-13 08:30	4651.85
2019-08-13 08:45	4651.86
2019-08-13 09:00	4651.87
2019-08-13 09:15	4651.89
2019-08-13 09:30	4651.92
2019-08-13 09:45	4651.98
2019-08-13 10:00	4652.02
2019-08-13 10:15	4652.06


==> S4-15min.csv <==
2019-08-17 00:00	5255.88
2019-08-17 00:15	5255.90
2019-08-17 00:30	5255.91
2019-08-17 00:45	5255.91
2019-08-17 01:00	5255.91
2019-08-17 01:15	5255.93
2019-08-17 01:30	5255.95
2019-08-17 01:45	5255.95
2019-08-17 02:00	5255.95
2019-08-17 02:15	5255.97
2019-08-17 02:30	5255.99
2019-08-17 02:45	5255.99
2019-08-17 03:00	5255.99
2019-08-17 03:15	5256.01
2019-08-17 03:30	5256.02
2019-08-17 03:45	5256.03
2019-08-17 04:00	5256.03
2019-08-17 04:15	5256.04
2019-08-17 04:30	5256.06
2019-08-17 04:45	5256.07
2019-08-17 05:00	5256.07
2019-08-17 05:15	5256.07
2019-08-17 05:30	5256.09
2019-08-17 05:45	5256.11
2019-08-17 06:00	5256.11
2019-08-17 06:15	5256.11
2019-08-17 06:30	5256.12
2019-08-17 06:45	5256.14
2019-08-17 07:00	5256.15
2019-08-17 07:15	5256.15
2019-08-17 07:30	5256.15
2019-08-17 07:45	5256.17
2019-08-17 08:00	5256.18
2019-08-17 08:15	5256.19
2019-08-17 08:30	5256.19
2019-08-17 08:45	5256.26
2019-08-17 09:00	5256.39
2019-08-17 09:15	5256.42
2019-08-17 09:30	5256.43
2019-08-17 09:45	5256.43
2019-08-17 10:00	5256.45
2019-08-17 10:15	5256.47
2019-08-17 10:30	5256.47
2019-08-17 10:45	5256.47
2019-08-17 11:00	5256.48
2019-08-17 11:15	5256.50
2019-08-17 11:30	5256.51
2019-08-17 11:45	5256.51
2019-08-17 12:00	5256.51
2019-08-17 12:15	5256.53
2019-08-17 12:30	5256.55
2019-08-17 12:45	5256.55
2019-08-17 13:00	5256.56
2019-08-17 13:15	5256.56
2019-08-17 13:30	5256.58
2019-08-17 13:45	5256.60
2019-08-17 14:00	5256.60
2019-08-17 14:15	5256.60
2019-08-17 14:30	5256.61
2019-08-17 14:45	5256.63
2019-08-17 15:00	5256.64
2019-08-17 15:15	5256.64
2019-08-17 15:30	5256.65
2019-08-17 15:45	5256.66
2019-08-17 16:00	5256.68
2019-08-17 16:15	5256.71
2019-08-17 16:30	5256.73
2019-08-17 16:45	5256.75
2019-08-17 17:00	5256.76
2019-08-17 17:15	5256.79
2019-08-17 17:30	5256.83
2019-08-17 17:45	5256.85
2019-08-17 18:00	5256.87
2019-08-17 18:15	5256.89
2019-08-17 18:30	5256.92
2019-08-17 18:45	5256.95
2019-08-17 19:00	5256.97
2019-08-17 19:15	5256.99
2019-08-17 19:30	5257.01
2019-08-17 19:45	5257.07
2019-08-17 20:00	5257.12
2019-08-17 20:15	5257.19
2019-08-17 20:30	5257.21
2019-08-17 20:45	5257.23
2019-08-17 21:00	5257.26
2019-08-17 21:15	5257.30
2019-08-17 21:30	5257.33
2019-08-17 21:45	5257.35
2019-08-17 22:00	5257.37
2019-08-17 22:15	5257.38
2019-08-17 22:30	5257.41
2019-08-17 22:45	5257.43
2019-08-17 23:00	5257.43
2019-08-17 23:15	5257.43
2019-08-17 23:30	5257.44
2019-08-17 23:45	5257.46
2019-08-18 00:00	5257.48
2019-08-18 00:15	5257.49
2019-08-18 00:30	5257.49
2019-08-18 00:45	5257.49
2019-08-18 01:00	5257.51
2019-08-18 01:15	5257.53
2019-08-18 01:30	5257.54
2019-08-18 01:45	5257.54
2019-08-18 02:00	5257.55
2019-08-18 02:15	5257.56
2019-08-18 02:30	5257.58
2019-08-18 02:45	5257.59
2019-08-18 03:00	5257.60
2019-08-18 03:15	5257.60
2019-08-18 03:30	5257.60
2019-08-18 03:45	5257.62
2019-08-18 04:00	5257.64
2019-08-18 04:15	5257.65
2019-08-18 04:30	5257.65
2019-08-18 04:45	5257.65
2019-08-18 05:00	5257.67
2019-08-18 05:15	5257.69
2019-08-18 05:30	5257.70
2019-08-18 05:45	5257.70
2019-08-18 06:00	5257.70
2019-08-18 06:15	5257.72
2019-08-18 06:30	5257.74
2019-08-18 06:45	5257.74
2019-08-18 07:00	5257.75
2019-08-18 07:15	5257.75
2019-08-18 07:30	5257.76
2019-08-18 07:45	5257.78
2019-08-18 08:00	5257.79
2019-08-18 08:15	5257.79
2019-08-18 08:30	5257.80
2019-08-18 08:45	5257.81
2019-08-18 09:00	5257.83
2019-08-18 09:15	5258.01
2019-08-18 09:30	5258.04
2019-08-18 09:45	5258.05
2019-08-18 10:00	5258.08
2019-08-18 10:15	5258.17
2019-08-18 10:30	5258.21
2019-08-18 10:45	5258.22
2019-08-18 11:00	5258.24
2019-08-18 11:15	5258.27
2019-08-18 11:30	5258.31
2019-08-18 11:45	5258.33
2019-08-18 12:00	5258.35
2019-08-18 12:15	5258.37
2019-08-18 12:30	5258.42
2019-08-18 12:45	5258.47
2019-08-18 13:00	5258.55
2019-08-18 13:15	5258.62
2019-08-18 13:30	5258.66
2019-08-18 13:45	5258.71
2019-08-18 14:00	5258.75
2019-08-18 14:15	5258.89
2019-08-18 14:30	5259.00
2019-08-18 14:45	5259.04
2019-08-18 15:00	5259.15
2019-08-18 15:15	5259.25
2019-08-18 15:30	5259.30
2019-08-18 15:45	5259.32
2019-08-18 16:00	5259.34
2019-08-18 16:15	5259.37
2019-08-18 16:30	5259.41
2019-08-18 16:45	5259.45
2019-08-18 17:00	5259.49
2019-08-18 17:15	5259.52
2019-08-18 17:30	5259.53
2019-08-18 17:45	5259.54
2019-08-18 18:00	5259.56
2019-08-18 18:15	5259.58
2019-08-18 18:30	5259.61
2019-08-18 18:45	5259.62
2019-08-18 19:00	5259.63
2019-08-18 19:15	5259.64
2019-08-18 19:30	5259.67
2019-08-18 19:45	5259.70
2019-08-18 20:00	5259.72
2019-08-18 20:15	5259.79
2019-08-18 20:30	5259.84
2019-08-18 20:45	5259.88
2019-08-18 21:00	5259.91
2019-08-18 21:15	5259.94
2019-08-18 21:30	5259.97
2019-08-18 21:45	5260.01
2019-08-18 22:00	5260.05
2019-08-18 22:15	5260.08
2019-08-18 22:30	5260.11
2019-08-18 22:45	5260.13
2019-08-18 23:00	5260.17
2019-08-18 23:15	5260.19
2019-08-18 23:30	5260.20
2019-08-18 23:45	5260.20
2019-08-19 00:00	5260.20
2019-08-19 00:15	5260.22
2019-08-19 00:30	5260.23
2019-08-19 00:45	5260.24
2019-08-19 01:00	5260.24
2019-08-19 01:15	5260.24
2019-08-19 01:30	5260.26
2019-08-19 01:45	5260.28
2019-08-19 02:00	5260.29
2019-08-19 02:15	5260.29
2019-08-19 02:30	5260.29
2019-08-19 02:45	5260.31
2019-08-19 03:00	5260.32
2019-08-19 03:15	5260.33
2019-08-19 03:30	5260.33
2019-08-19 03:45	5260.33
2019-08-19 04:00	5260.35
2019-08-19 04:15	5260.37
2019-08-19 04:30	5260.37
2019-08-19 04:45	5260.38
2019-08-19 05:00	5260.38
2019-08-19 05:15	5260.39
2019-08-19 05:30	5260.41
2019-08-19 05:45	5260.42
2019-08-19 06:00	5260.42
2019-08-19 06:15	5260.42
2019-08-19 06:30	5260.43
2019-08-19 06:45	5260.49
2019-08-19 07:00	5260.70
2019-08-19 07:15	5260.87
2019-08-19 07:30	5260.94
2019-08-19 07:45	5260.97
2019-08-19 08:00	5261.01
2019-08-19 08:15	5261.04
2019-08-19 08:30	5261.07
2019-08-19 08:45	5261.09
2019-08-19 09:00	5261.13
2019-08-19 09:15	5261.16
2019-08-19 09:30	5261.18
2019-08-19 09:45	5261.19
2019-08-19 10:00	5261.20
2019-08-19 10:15	5261.22
2019-08-19 10:30	5261.24
2019-08-19 10:45	5261.26
2019-08-19 11:00	5261.26
2019-08-19 11:15	5261.27
2019-08-19 11:30	5261.30
2019-08-19 11:45	5261.32
2019-08-19 12:00	5261.33
2019-08-19 12:15	5261.34
2019-08-19 12:30	5261.35
2019-08-19 12:45	5261.38
2019-08-19 13:00	5261.40
2019-08-19 13:15	5261.41
2019-08-19 13:30	5261.41
2019-08-19 13:45	5261.43
2019-08-19 14:00	5261.46
2019-08-19 14:15	5261.47
2019-08-19 14:30	5261.48
2019-08-19 14:45	5261.49
2019-08-19 15:00	5261.51
2019-08-19 15:15	5261.54
2019-08-19 15:30	5261.55
2019-08-19 15:45	5261.55
2019-08-19 16:00	5261.57
2019-08-19 16:15	5261.59
2019-08-19 16:30	5261.61
2019-08-19 16:45	5261.62
2019-08-19 17:00	5261.63
2019-08-19 17:15	5261.65
2019-08-19 17:30	5261.67
2019-08-19 17:45	5261.69
2019-08-19 18:00	5261.69
2019-08-19 18:15	5261.72
2019-08-19 18:30	5261.82
2019-08-19 18:45	5261.87
2019-08-19 19:00	5261.89
2019-08-19 19:15	5261.91
2019-08-19 19:30	5261.94
2019-08-19 19:45	5261.98
2019-08-19 20:00	5262.02
2019-08-19 20:15	5262.05
2019-08-19 20:30	5262.07
2019-08-19 20:45	5262.10
2019-08-19 21:00	5262.15
2019-08-19 21:15	5262.18
2019-08-19 21:30	5262.20
2019-08-19 21:45	5262.22
2019-08-19 22:00	5262.26
2019-08-19 22:15	5262.30
2019-08-19 22:30	5262.32
2019-08-19 22:45	5262.32
2019-08-19 23:00	5262.34
2019-08-19 23:15	5262.36
2019-08-19 23:30	5262.36
2019-08-19 23:45	5262.37
2019-08-20 00:00	5262.38
2019-08-20 00:15	5262.40
2019-08-20 00:30	5262.41
2019-08-20 00:45	5262.41
2019-08-20 01:00	5262.41
2019-08-20 01:15	5262.43
2019-08-20 01:30	5262.45
2019-08-20 01:45	5262.45
2019-08-20 02:00	5262.45
2019-08-20 02:15	5262.46
2019-08-20 02:30	5262.48
2019-08-20 02:45	5262.49
2019-08-20 03:00	5262.49
2019-08-20 03:15	5262.49
2019-08-20 03:30	5262.51
2019-08-20 03:45	5262.53
2019-08-20 04:00	5262.53
2019-08-20 04:15	5262.53
2019-08-20 04:30	5262.54
2019-08-20 04:45	5262.56
2019-08-20 05:00	5262.56
2019-08-20 05:15	5262.57
2019-08-20 05:30	5262.57
2019-08-20 05:45	5262.58
2019-08-20 06:00	5262.60
2019-08-20 06:15	5262.60
2019-08-20 06:30	5262.61
2019-08-20 06:45	5262.69
2019-08-20 07:00	5262.72
2019-08-20 07:15	5262.74
2019-08-20 07:30	5262.76
2019-08-20 07:45	5262.77
2019-08-20 08:00	5262.79
2019-08-20 08:15	5262.83
2019-08-20 08:30	5262.87
2019-08-20 08:45	5262.91
2019-08-20 09:00	5262.94
2019-08-20 09:15	5262.98
2019-08-20 09:30	5263.00
2019-08-20 09:45	5263.00
2019-08-20 10:00	5263.00
2019-08-20 10:15	5263.01
2019-08-20 10:30	5263.03
2019-08-20 10:45	5263.04
2019-08-20 11:00	5263.04
2019-08-20 11:15	5263.04
2019-08-20 11:30	5263.05
2019-08-20 11:45	5263.07
2019-08-20 12:00	5263.08
2019-08-20 12:15	5263.08
2019-08-20 12:30	5263.08
2019-08-20 12:45	5263.10
2019-08-20 13:00	5263.12
2019-08-20 13:15	5263.12
2019-08-20 13:30	5263.12
2019-08-20 13:45	5263.13
2019-08-20 14:00	5263.22
2019-08-20 14:15	5263.26
2019-08-20 14:30	5263.28
2019-08-20 14:45	5263.30
2019-08-20 15:00	5263.33
2019-08-20 15:15	5263.37
2019-08-20 15:30	5263.40
2019-08-20 15:45	5263.42
2019-08-20 16:00	5263.46
2019-08-20 16:15	5263.52
2019-08-20 16:30	5263.66
2019-08-20 16:45	5263.81
2019-08-20 17:00	5263.97
2019-08-20 17:15	5264.14
2019-08-20 17:30	5264.31
2019-08-20 17:45	5264.44
2019-08-20 18:00	5264.51
2019-08-20 18:15	5264.53
2019-08-20 18:30	5264.55
2019-08-20 18:45	5264.63
2019-08-20 19:00	5264.82
2019-08-20 19:15	5265.13
2019-08-20 19:30	5265.26
2019-08-20 19:45	5265.28
2019-08-20 20:00	5265.33
2019-08-20 20:15	5265.37
2019-08-20 20:30	5265.42
2019-08-20 20:45	5265.45
2019-08-20 21:00	5265.47
2019-08-20 21:15	5265.50
2019-08-20 21:30	5265.53
2019-08-20 21:45	5265.56
2019-08-20 22:00	5265.58
2019-08-20 22:15	5265.60
2019-08-20 22:30	5265.62
2019-08-20 22:45	5265.64
2019-08-20 23:00	5265.64
2019-08-20 23:15	5265.64
2019-08-20 23:30	5265.65
2019-08-20 23:45	5265.67
2019-08-21 00:00	5265.68
2019-08-21 00:15	5265.68
2019-08-21 00:30	5265.68
2019-08-21 00:45	5265.70
2019-08-21 01:00	5265.72
2019-08-21 01:15	5265.72
2019-08-21 01:30	5265.72
2019-08-21 01:45	5265.73
2019-08-21 02:00	5265.75
2019-08-21 02:15	5265.76
2019-08-21 02:30	5265.76
2019-08-21 02:45	5265.76
2019-08-21 03:00	5265.78
2019-08-21 03:15	5265.79
2019-08-21 03:30	5265.80
2019-08-21 03:45	5265.80
2019-08-21 04:00	5265.80
2019-08-21 04:15	5265.82
2019-08-21 04:30	5265.83
2019-08-21 04:45	5265.84
2019-08-21 05:00	5265.84
2019-08-21 05:15	5265.84
2019-08-21 05:30	5265.86
2019-08-21 05:45	5265.87
2019-08-21 06:00	5265.87
2019-08-21 06:15	5265.87
2019-08-21 06:30	5265.89
2019-08-21 06:45	5265.91
2019-08-21 07:00	5265.91
2019-08-21 07:15	5265.91
2019-08-21 07:30	5266.04
2019-08-21 07:45	5266.08
2019-08-21 08:00	5266.11
2019-08-21 08:15	5266.13
2019-08-21 08:30	5266.15
2019-08-21 08:45	5266.18
2019-08-21 09:00	5266.22
2019-08-21 09:15	5266.23
2019-08-21 09:30	5266.23
2019-08-21 09:45	5266.24
2019-08-21 10:00	5266.26
2019-08-21 10:15	5266.27
2019-08-21 10:30	5266.27
2019-08-21 10:45	5266.27
2019-08-21 11:00	5266.29
2019-08-21 11:15	5266.30
2019-08-21 11:30	5266.30
2019-08-21 11:45	5266.30
2019-08-21 12:00	5266.31
2019-08-21 12:15	5266.33
2019-08-21 12:30	5266.33
2019-08-21 12:45	5266.34
2019-08-21 13:00	5266.34
2019-08-21 13:15	5266.36
2019-08-21 13:30	5266.37
2019-08-21 13:45	5266.37
2019-08-21 14:00	5266.37
2019-08-21 14:15	5266.38
2019-08-21 14:30	5266.40
2019-08-21 14:45	5266.40
2019-08-21 15:00	5266.41
2019-08-21 15:15	5266.41
2019-08-21 15:30	5266.43
2019-08-21 15:45	5266.44
2019-08-21 16:00	5266.44
2019-08-21 16:15	5266.44
2019-08-21 16:30	5266.45
2019-08-21 16:45	5266.47
2019-08-21 17:00	5266.48
2019-08-21 17:15	5266.48
2019-08-21 17:30	5266.48
2019-08-21 17:45	5266.49
2019-08-21 18:00	5266.52
2019-08-21 18:15	5266.54
2019-08-21 18:30	5266.66
2019-08-21 18:45	5266.68
2019-08-21 19:00	5266.71
2019-08-21 19:15	5266.83
2019-08-21 19:30	5266.84
2019-08-21 19:45	5266.86
2019-08-21 20:00	5266.89
2019-08-21 20:15	5266.93
2019-08-21 20:30	5266.95
2019-08-21 20:45	5266.97
2019-08-21 21:00	5266.99
2019-08-21 21:15	5267.02
2019-08-21 21:30	5267.06
2019-08-21 21:45	5267.08
2019-08-21 22:00	5267.10
2019-08-21 22:15	5267.12
2019-08-21 22:30	5267.14
2019-08-21 22:45	5267.14
2019-08-21 23:00	5267.15
2019-08-21 23:15	5267.15
2019-08-21 23:30	5267.16
2019-08-21 23:45	5267.18
2019-08-22 00:00	5267.18
2019-08-22 00:15	5267.19
2019-08-22 00:30	5267.19
2019-08-22 00:45	5267.20
2019-08-22 01:00	5267.22
2019-08-22 01:15	5267.22
2019-08-22 01:30	5267.22
2019-08-22 01:45	5267.22
2019-08-22 02:00	5267.24
2019-08-22 02:15	5267.26
2019-08-22 02:30	5267.26
2019-08-22 02:45	5267.26
2019-08-22 03:00	5267.26
2019-08-22 03:15	5267.28
2019-08-22 03:30	5267.29
2019-08-22 03:45	5267.29
2019-08-22 04:00	5267.29
2019-08-22 04:15	5267.29
2019-08-22 04:30	5267.31
2019-08-22 04:45	5267.33
2019-08-22 05:00	5267.33
2019-08-22 05:15	5267.33
2019-08-22 05:30	5267.33
2019-08-22 05:45	5267.35
2019-08-22 06:00	5267.36
2019-08-22 06:15	5267.36
2019-08-22 06:30	5267.36
2019-08-22 06:45	5267.37
2019-08-22 07:00	5267.40
2019-08-22 07:15	5267.51
2019-08-22 07:30	5267.52
2019-08-22 07:45	5267.54
2019-08-22 08:00	5267.56
2019-08-22 08:15	5267.60
2019-08-22 08:30	5267.62
2019-08-22 08:45	5267.63
2019-08-22 09:00	5267.63
2019-08-22 09:15	5267.63
2019-08-22 09:30	5267.65
2019-08-22 09:45	5267.66
2019-08-22 10:00	5267.66
2019-08-22 10:15	5267.66
2019-08-22 10:30	5267.66
2019-08-22 10:45	5267.68
2019-08-22 11:00	5267.70
2019-08-22 11:15	5267.70
2019-08-22 11:30	5267.70
2019-08-22 11:45	5267.70
2019-08-22 12:00	5267.72
2019-08-22 12:15	5267.73
2019-08-22 12:30	5267.73
2019-08-22 12:45	5267.74
2019-08-22 13:00	5267.74
2019-08-22 13:15	5267.76
2019-08-22 13:30	5267.77
2019-08-22 13:45	5267.77
2019-08-22 14:00	5267.77
2019-08-22 14:15	5267.78
2019-08-22 14:30	5267.82
2019-08-22 14:45	5267.84
2019-08-22 15:00	5267.86
2019-08-22 15:15	5267.87
2019-08-22 15:30	5267.89
2019-08-22 15:45	5267.92
2019-08-22 16:00	5267.95
2019-08-22 16:15	5268.22
2019-08-22 16:30	5268.33
2019-08-22 16:45	5268.39
2019-08-22 17:00	5268.42
2019-08-22 17:15	5268.44
2019-08-22 17:30	5268.46
2019-08-22 17:45	5268.49
2019-08-22 18:00	5268.53
2019-08-22 18:15	5268.56
2019-08-22 18:30	5268.58
2019-08-22 18:45	5268.72
2019-08-22 19:00	5268.96
2019-08-22 19:15	5269.14
2019-08-22 19:30	5269.28
2019-08-22 19:45	5269.32
2019-08-22 20:00	5269.47
2019-08-22 20:15	5269.54
2019-08-22 20:30	5269.71
2019-08-22 20:45	5269.79
2019-08-22 21:00	5269.83
2019-08-22 21:15	5269.89
2019-08-22 21:30	5269.93
2019-08-22 21:45	5269.95
2019-08-22 22:00	5269.98
2019-08-22 22:15	5270.01
2019-08-22 22:30	5270.03
2019-08-22 22:45	5270.04
2019-08-22 23:00	5270.04
2019-08-22 23:15	5270.05
2019-08-22 23:30	5270.07
2019-08-22 23:45	5270.08
2019-08-23 00:00	5270.08
2019-08-23 00:15	5270.09
2019-08-23 00:30	5270.11
2019-08-23 00:45	5270.11
2019-08-23 01:00	5270.11
2019-08-23 01:15	5270.12
2019-08-23 01:30	5270.14
2019-08-23 01:45	5270.15
2019-08-23 02:00	5270.15
2019-08-23 02:15	5270.16
2019-08-23 02:30	5270.18
2019-08-23 02:45	5270.18
2019-08-23 03:00	5270.18
2019-08-23 03:15	5270.19
2019-08-23 03:30	5270.21
2019-08-23 03:45	5270.21
2019-08-23 04:00	5270.22
2019-08-23 04:15	5270.22
2019-08-23 04:30	5270.24
2019-08-23 04:45	5270.25
2019-08-23 05:00	5270.25
2019-08-23 05:15	5270.25
2019-08-23 05:30	5270.26
2019-08-23 05:45	5270.28
2019-08-23 06:00	5270.28
2019-08-23 06:15	5270.28
2019-08-23 06:30	5270.29
2019-08-23 06:45	5270.31
2019-08-23 07:00	5270.31
2019-08-23 07:15	5270.32
2019-08-23 07:30	5270.39
2019-08-23 07:45	5270.49
2019-08-23 08:00	5270.51
2019-08-23 08:15	5270.53
2019-08-23 08:30	5270.54
2019-08-23 08:45	5270.58
2019-08-23 09:00	5270.61
2019-08-23 09:15	5270.62
2019-08-23 09:30	5270.63
2019-08-23 09:45	5270.64
2019-08-23 10:00	5270.67
2019-08-23 10:15	5270.68
2019-08-23 10:30	5270.68
2019-08-23 10:45	5270.69
2019-08-23 11:00	5270.71
2019-08-23 11:15	5270.73
2019-08-23 11:30	5270.74
2019-08-23 11:45	5270.74
2019-08-23 12:00	5270.76
2019-08-23 12:15	5270.78
2019-08-23 12:30	5270.79
2019-08-23 12:45	5270.80
2019-08-23 13:00	5270.80
2019-08-23 13:15	5270.83
2019-08-23 13:30	5270.85
2019-08-23 13:45	5270.85
2019-08-23 14:00	5270.86
2019-08-23 14:15	5270.87
2019-08-23 14:30	5270.90
2019-08-23 14:45	5270.91
2019-08-23 15:00	5270.92
2019-08-23 15:15	5270.93
2019-08-23 15:30	5270.94
2019-08-23 15:45	5270.97
2019-08-23 16:00	5270.98
2019-08-23 16:15	5270.99
2019-08-23 16:30	5271.00
2019-08-23 16:45	5271.01
2019-08-23 17:00	5271.04
2019-08-23 17:15	5271.05
2019-08-23 17:30	5271.06
2019-08-23 17:45	5271.06
2019-08-23 18:00	5271.09
2019-08-23 18:15	5271.12
2019-08-23 18:30	5271.20
2019-08-23 18:45	5271.22
2019-08-23 19:00	5271.23
2019-08-23 19:15	5271.24
2019-08-23 19:30	5271.27
2019-08-23 19:45	5271.29
2019-08-23 20:00	5271.30
2019-08-23 20:15	5271.30
2019-08-23 20:30	5271.32
2019-08-23 20:45	5271.35
2019-08-23 21:00	5271.36
2019-08-23 21:15	5271.38
2019-08-23 21:30	5271.42
2019-08-23 21:45	5271.46
2019-08-23 22:00	5271.49
2019-08-23 22:15	5271.51
2019-08-23 22:30	5271.53
2019-08-23 22:45	5271.57
2019-08-23 23:00	5271.60
2019-08-23 23:15	5271.61
2019-08-23 23:30	5271.61
2019-08-23 23:45	5271.63
2019-08-24 00:00	5271.65
2019-08-24 00:15	5271.65
2019-08-24 00:30	5271.66
2019-08-24 00:45	5271.67
2019-08-24 01:00	5271.68
2019-08-24 01:15	5271.69
2019-08-24 01:30	5271.69
2019-08-24 01:45	5271.70
2019-08-24 02:00	5271.72
2019-08-24 02:15	5271.73
2019-08-24 02:30	5271.73
2019-08-24 02:45	5271.73
2019-08-24 03:00	5271.75
2019-08-24 03:15	5271.77
2019-08-24 03:30	5271.77
2019-08-24 03:45	5271.77
2019-08-24 04:00	5271.78
2019-08-24 04:15	5271.80
2019-08-24 04:30	5271.80
2019-08-24 04:45	5271.81
2019-08-24 05:00	5271.81
2019-08-24 05:15	5271.83
2019-08-24 05:30	5271.84
2019-08-24 05:45	5271.84
2019-08-24 06:00	5271.84
2019-08-24 06:15	5271.86
2019-08-24 06:30	5271.87
2019-08-24 06:45	5271.87
2019-08-24 07:00	5271.87
2019-08-24 07:15	5271.88
2019-08-24 07:30	5271.90
2019-08-24 07:45	5271.91
2019-08-24 08:00	5271.91
2019-08-24 08:15	5271.91
2019-08-24 08:30	5271.92
2019-08-24 08:45	5271.94
2019-08-24 09:00	5271.94
2019-08-24 09:15	5272.04
2019-08-24 09:30	5272.06
2019-08-24 09:45	5272.09
2019-08-24 10:00	5272.10
2019-08-24 10:15	5272.10
2019-08-24 10:30	5272.11
2019-08-24 10:45	5272.11
2019-08-24 11:00	5272.13
2019-08-24 11:15	5272.16
2019-08-24 11:30	5272.41
2019-08-24 11:45	5272.56
2019-08-24 12:00	5272.62
2019-08-24 12:15	5272.73
2019-08-24 12:30	5272.78
2019-08-24 12:45	5272.83
2019-08-24 13:00	5273.17
2019-08-24 13:15	5273.26
2019-08-24 13:30	5273.34
2019-08-24 13:45	5273.61
2019-08-24 14:00	5273.76
2019-08-24 14:15	5273.96
2019-08-24 14:30	5274.25
2019-08-24 14:45	5274.29
2019-08-24 15:00	5274.33
2019-08-24 15:15	5274.34
2019-08-24 15:30	5274.35
2019-08-24 15:45	5274.38
2019-08-24 16:00	5274.40
2019-08-24 16:15	5274.41
2019-08-24 16:30	5274.42
2019-08-24 16:45	5274.45
2019-08-24 17:00	5274.47
2019-08-24 17:15	5274.49
2019-08-24 17:30	5274.50
2019-08-24 17:45	5274.51
2019-08-24 18:00	5274.53
2019-08-24 18:15	5274.56
2019-08-24 18:30	5274.57
2019-08-24 18:45	5274.58
2019-08-24 19:00	5274.59
2019-08-24 19:15	5274.62
2019-08-24 19:30	5274.64
2019-08-24 19:45	5274.66
2019-08-24 20:00	5274.77
2019-08-24 20:15	5274.80
2019-08-24 20:30	5274.85
2019-08-24 20:45	5274.88
2019-08-24 21:00	5274.90
2019-08-24 21:15	5274.92
2019-08-24 21:30	5274.96
2019-08-24 21:45	5275.00
2019-08-24 22:00	5275.02
2019-08-24 22:15	5275.04
2019-08-24 22:30	5275.06
2019-08-24 22:45	5275.09
2019-08-24 23:00	5275.11
2019-08-24 23:15	5275.11
2019-08-24 23:30	5275.11
2019-08-24 23:45	5275.11
2019-08-25 00:00	5275.13
2019-08-25 00:15	5275.14
2019-08-25 00:30	5275.15
2019-08-25 00:45	5275.15
2019-08-25 01:00	5275.15
2019-08-25 01:15	5275.17
2019-08-25 01:30	5275.18
2019-08-25 01:45	5275.19
2019-08-25 02:00	5275.19
2019-08-25 02:15	5275.20
2019-08-25 02:30	5275.22
2019-08-25 02:45	5275.22
2019-08-25 03:00	5275.22
2019-08-25 03:15	5275.22
2019-08-25 03:30	5275.24
2019-08-25 03:45	5275.26
2019-08-25 04:00	5275.27
2019-08-25 04:15	5275.27
2019-08-25 04:30	5275.27
2019-08-25 04:45	5275.28
2019-08-25 05:00	5275.30
2019-08-25 05:15	5275.30
2019-08-25 05:30	5275.30
2019-08-25 05:45	5275.30
2019-08-25 06:00	5275.32
2019-08-25 06:15	5275.34
2019-08-25 06:30	5275.34
2019-08-25 06:45	5275.34
2019-08-25 07:00	5275.34
2019-08-25 07:15	5275.36
2019-08-25 07:30	5275.37
2019-08-25 07:45	5275.37
2019-08-25 08:00	5275.37
2019-08-25 08:15	5275.38
2019-08-25 08:30	5275.50
2019-08-25 08:45	5275.55
2019-08-25 09:00	5275.62
2019-08-25 09:15	5275.66
2019-08-25 09:30	5275.71
2019-08-25 09:45	5275.76
2019-08-25 10:00	5275.81
2019-08-25 10:15	5275.83
2019-08-25 10:30	5275.86
2019-08-25 10:45	5275.88
2019-08-25 11:00	5275.90
2019-08-25 11:15	5276.08
2019-08-25 11:30	5276.35
2019-08-25 11:45	5276.62
2019-08-25 12:00	5276.85
2019-08-25 12:15	5277.09
2019-08-25 12:30	5277.29
2019-08-25 12:45	5277.37
2019-08-25 13:00	5277.46
2019-08-25 13:15	5277.48
2019-08-25 13:30	5277.60
2019-08-25 13:45	5277.70
2019-08-25 14:00	5277.74
2019-08-25 14:15	5277.78
2019-08-25 14:30	5277.87
2019-08-25 14:45	5277.91
2019-08-25 15:00	5277.93
2019-08-25 15:15	5277.97
2019-08-25 15:30	5278.01
2019-08-25 15:45	5278.03
2019-08-25 16:00	5278.05
2019-08-25 16:15	5278.08
2019-08-25 16:30	5278.11
2019-08-25 16:45	5278.12
2019-08-25 17:00	5278.13
2019-08-25 17:15	5278.14
2019-08-25 17:30	5278.16
2019-08-25 17:45	5278.19
2019-08-25 18:00	5278.20
2019-08-25 18:15	5278.21
2019-08-25 18:30	5278.22
2019-08-25 18:45	5278.25
2019-08-25 19:00	5278.27
2019-08-25 19:15	5278.28
2019-08-25 19:30	5278.32
2019-08-25 19:45	5278.45
2019-08-25 20:00	5278.50
2019-08-25 20:15	5278.55
2019-08-25 20:30	5278.57
2019-08-25 20:45	5278.59
2019-08-25 21:00	5278.64
2019-08-25 21:15	5278.68
2019-08-25 21:30	5278.71
2019-08-25 21:45	5278.74
2019-08-25 22:00	5278.76
2019-08-25 22:15	5278.80
2019-08-25 22:30	5278.83
2019-08-25 22:45	5278.85
2019-08-25 23:00	5278.85
2019-08-25 23:15	5278.87
2019-08-25 23:30	5278.89
2019-08-25 23:45	5278.89
2019-08-26 00:00	5278.89
2019-08-26 00:15	5278.90
2019-08-26 00:30	5278.92
2019-08-26 00:45	5278.93
2019-08-26 01:00	5278.93
2019-08-26 01:15	5278.93
2019-08-26 01:30	5278.94
2019-08-26 01:45	5278.96
2019-08-26 02:00	5278.97
2019-08-26 02:15	5278.97
2019-08-26 02:30	5278.97
2019-08-26 02:45	5278.99
2019-08-26 03:00	5279.01
2019-08-26 03:15	5279.01
2019-08-26 03:30	5279.01
2019-08-26 03:45	5279.01
2019-08-26 04:00	5279.03
2019-08-26 04:15	5279.04
2019-08-26 04:30	5279.05
2019-08-26 04:45	5279.05
2019-08-26 05:00	5279.05
2019-08-26 05:15	5279.07
2019-08-26 05:30	5279.08
2019-08-26 05:45	5279.08
2019-08-26 06:00	5279.08
2019-08-26 06:15	5279.09
2019-08-26 06:30	5279.11
2019-08-26 06:45	5279.12
2019-08-26 07:00	5279.14
2019-08-26 07:15	5279.25
2019-08-26 07:30	5279.29
2019-08-26 07:45	5279.32
2019-08-26 08:00	5279.35
2019-08-26 08:15	5279.36
2019-08-26 08:30	5279.38
2019-08-26 08:45	5279.42
2019-08-26 09:00	5279.44
2019-08-26 09:15	5279.45
2019-08-26 09:30	5279.46
2019-08-26 09:45	5279.48
2019-08-26 10:00	5279.51
2019-08-26 10:15	5279.52
2019-08-26 10:30	5279.53
2019-08-26 10:45	5279.54
2019-08-26 11:00	5279.56
2019-08-26 11:15	5279.58
2019-08-26 11:30	5279.59
2019-08-26 11:45	5279.60
2019-08-26 12:00	5279.61
2019-08-26 12:15	5279.63
2019-08-26 12:30	5279.66
2019-08-26 12:45	5279.67
2019-08-26 13:00	5279.68
2019-08-26 13:15	5279.68
2019-08-26 13:30	5279.71
2019-08-26 13:45	5279.73
2019-08-26 14:00	5279.74
2019-08-26 14:15	5279.75
2019-08-26 14:30	5279.76
2019-08-26 14:45	5279.78
2019-08-26 15:00	5279.81
2019-08-26 15:15	5279.82
2019-08-26 15:30	5279.83
2019-08-26 15:45	5279.83
2019-08-26 16:00	5279.86
2019-08-26 16:15	5279.89
2019-08-26 16:30	5279.89
2019-08-26 16:45	5279.90
2019-08-26 17:00	5279.91
2019-08-26 17:15	5279.93
2019-08-26 17:30	5279.96
2019-08-26 17:45	5279.97
2019-08-26 18:00	5279.98
2019-08-26 18:15	5280.11
2019-08-26 18:30	5280.15
2019-08-26 18:45	5280.19
2019-08-26 19:00	5280.22
2019-08-26 19:15	5280.24
2019-08-26 19:30	5280.26
2019-08-26 19:45	5280.30
2019-08-26 20:00	5280.35
2019-08-26 20:15	5280.39
2019-08-26 20:30	5280.43
2019-08-26 20:45	5280.47
2019-08-26 21:00	5280.50
2019-08-26 21:15	5280.55
2019-08-26 21:30	5280.59
2019-08-26 21:45	5280.62
2019-08-26 22:00	5280.65
2019-08-26 22:15	5280.68
2019-08-26 22:30	5280.71
2019-08-26 22:45	5280.73
2019-08-26 23:00	5280.73
2019-08-26 23:15	5280.74
2019-08-26 23:30	5280.75
2019-08-26 23:45	5280.77
2019-08-27 00:00	5280.78
2019-08-27 00:15	5280.78
2019-08-27 00:30	5280.78
2019-08-27 00:45	5280.80
2019-08-27 01:00	5280.82
2019-08-27 01:15	5280.83
2019-08-27 01:30	5280.83
2019-08-27 01:45	5280.83
2019-08-27 02:00	5280.84
2019-08-27 02:15	5280.86
2019-08-27 02:30	5280.87
2019-08-27 02:45	5280.87
2019-08-27 03:00	5280.88
2019-08-27 03:15	5280.89
2019-08-27 03:30	5280.91
2019-08-27 03:45	5280.92
2019-08-27 04:00	5280.92
2019-08-27 04:15	5280.92
2019-08-27 04:30	5280.93
2019-08-27 04:45	5280.95
2019-08-27 05:00	5280.96
2019-08-27 05:15	5280.96
2019-08-27 05:30	5280.96
2019-08-27 05:45	5280.97
2019-08-27 06:00	5280.99
2019-08-27 06:15	5281.00
2019-08-27 06:30	5281.00
2019-08-27 06:45	5281.01
2019-08-27 07:00	5281.03
2019-08-27 07:15	5281.06
2019-08-27 07:30	5281.09
2019-08-27 07:45	5281.31
2019-08-27 08:00	5281.32
2019-08-27 08:15	5281.35
2019-08-27 08:30	5281.38
2019-08-27 08:45	5281.40
2019-08-27 09:00	5281.40
2019-08-27 09:15	5281.40
2019-08-27 09:30	5281.40
2019-08-27 09:45	5281.72
2019-08-27 10:00	5281.86
2019-08-27 10:15	5281.91
2019-08-27 10:30	5281.96
2019-08-27 10:45	5282.02
2019-08-27 11:00	5282.11
2019-08-27 11:15	5282.17
2019-08-27 11:30	5282.25
2019-08-27 11:45	5282.27
2019-08-27 12:00	5282.28
2019-08-27 12:15	5282.30
2019-08-27 12:30	5282.33
2019-08-27 12:45	5282.35
2019-08-27 13:00	5282.36
2019-08-27 13:15	5282.37
2019-08-27 13:30	5282.38
2019-08-27 13:45	5282.41
2019-08-27 14:00	5282.43
2019-08-27 14:15	5282.44
2019-08-27 14:30	5282.45
2019-08-27 14:45	5282.46
2019-08-27 15:00	5282.49
2019-08-27 15:15	5282.51
2019-08-27 15:30	5282.52
2019-08-27 15:45	5282.53
2019-08-27 16:00	5282.54
2019-08-27 16:15	5282.56
2019-08-27 16:30	5282.59
2019-08-27 16:45	5282.60
2019-08-27 17:00	5282.61
2019-08-27 17:15	5282.62
2019-08-27 17:30	5282.64
2019-08-27 17:45	5282.67
2019-08-27 18:00	5282.68
2019-08-27 18:15	5282.69
2019-08-27 18:30	5282.70
2019-08-27 18:45	5282.72
2019-08-27 19:00	5282.84
2019-08-27 19:15	5282.92
2019-08-27 19:30	5282.94
2019-08-27 19:45	5282.97
2019-08-27 20:00	5283.05
2019-08-27 20:15	5283.23
2019-08-27 20:30	5283.29
2019-08-27 20:45	5283.31
2019-08-27 21:00	5283.34
2019-08-27 21:15	5283.39
2019-08-27 21:30	5283.42
2019-08-27 21:45	5283.44
2019-08-27 22:00	5283.47
2019-08-27 22:15	5283.50
2019-08-27 22:30	5283.53
2019-08-27 22:45	5283.54
2019-08-27 23:00	5283.55
2019-08-27 23:15	5283.55
2019-08-27 23:30	5283.56
2019-08-27 23:45	5283.58
2019-08-28 00:00	5283.59
2019-08-28 00:15	5283.60
2019-08-28 00:30	5283.60
2019-08-28 00:45	5283.61
2019-08-28 01:00	5283.63
2019-08-28 01:15	5283.64
2019-08-28 01:30	5283.64
2019-08-28 01:45	5283.64
2019-08-28 02:00	5283.66
2019-08-28 02:15	5283.67
2019-08-28 02:30	5283.68
2019-08-28 02:45	5283.68
2019-08-28 03:00	5283.68
2019-08-28 03:15	5283.70
2019-08-28 03:30	5283.72
2019-08-28 03:45	5283.72
2019-08-28 04:00	5283.72
2019-08-28 04:15	5283.73
2019-08-28 04:30	5283.74
2019-08-28 04:45	5283.76
2019-08-28 05:00	5283.77
2019-08-28 05:15	5283.77
2019-08-28 05:30	5283.77
2019-08-28 05:45	5283.78
2019-08-28 06:00	5283.80
2019-08-28 06:15	5283.81
2019-08-28 06:30	5283.81
2019-08-28 06:45	5283.81
2019-08-28 07:00	5283.82
2019-08-28 07:15	5283.90
2019-08-28 07:30	5284.03
2019-08-28 07:45	5284.08
2019-08-28 08:00	5284.12
2019-08-28 08:15	5284.14
2019-08-28 08:30	5284.18
2019-08-28 08:45	5284.21
2019-08-28 09:00	5284.23
2019-08-28 09:15	5284.24
2019-08-28 09:30	5284.25
2019-08-28 09:45	5284.27
2019-08-28 10:00	5284.30
2019-08-28 10:15	5284.31
2019-08-28 10:30	5284.31
2019-08-28 10:45	5284.33
2019-08-28 11:00	5284.35
2019-08-28 11:15	5284.38
2019-08-28 11:30	5284.38
2019-08-28 11:45	5284.39
2019-08-28 12:00	5284.41
2019-08-28 12:15	5284.43
2019-08-28 12:30	5284.45
2019-08-28 12:45	5284.46
2019-08-28 13:00	5284.47
2019-08-28 13:15	5284.48
2019-08-28 13:30	5284.51
2019-08-28 13:45	5284.53
2019-08-28 14:00	5284.54
2019-08-28 14:15	5284.55
2019-08-28 14:30	5284.56
2019-08-28 14:45	5284.59
2019-08-28 15:00	5284.61
2019-08-28 15:15	5284.62
2019-08-28 15:30	5284.63
2019-08-28 15:45	5284.64
2019-08-28 16:00	5284.66
2019-08-28 16:15	5284.69
2019-08-28 16:30	5284.70
2019-08-28 16:45	5284.71
2019-08-28 17:00	5284.72
2019-08-28 17:15	5284.74
2019-08-28 17:30	5284.77
2019-08-28 17:45	5284.78
2019-08-28 18:00	5284.79
2019-08-28 18:15	5284.80
2019-08-28 18:30	5284.82
2019-08-28 18:45	5284.86
2019-08-28 19:00	5285.06
2019-08-28 19:15	5285.12
2019-08-28 19:30	5285.16
2019-08-28 19:45	5285.20
2019-08-28 20:00	5285.25
2019-08-28 20:15	5285.29
2019-08-28 20:30	5285.33
2019-08-28 20:45	5285.44
2019-08-28 21:00	5285.46
2019-08-28 21:15	5285.50
2019-08-28 21:30	5285.54
2019-08-28 21:45	5285.58
2019-08-28 22:00	5285.61
2019-08-28 22:15	5285.63
2019-08-28 22:30	5285.66
2019-08-28 22:45	5285.68
2019-08-28 23:00	5285.70
2019-08-28 23:15	5285.71
2019-08-28 23:30	5285.71
2019-08-28 23:45	5285.72
2019-08-29 00:00	5285.74
2019-08-29 00:15	5285.76
2019-08-29 00:30	5285.76
2019-08-29 00:45	5285.76
2019-08-29 01:00	5285.77
2019-08-29 01:15	5285.79
2019-08-29 01:30	5285.81
2019-08-29 01:45	5285.81
2019-08-29 02:00	5285.81
2019-08-29 02:15	5285.82
2019-08-29 02:30	5285.84
2019-08-29 02:45	5285.86
2019-08-29 03:00	5285.86
2019-08-29 03:15	5285.86
2019-08-29 03:30	5285.88
2019-08-29 03:45	5285.90
2019-08-29 04:00	5285.91
2019-08-29 04:15	5285.91
2019-08-29 04:30	5285.91
2019-08-29 04:45	5285.93
2019-08-29 05:00	5285.95
2019-08-29 05:15	5285.95
2019-08-29 05:30	5285.95
2019-08-29 05:45	5285.95
2019-08-29 06:00	5285.97
2019-08-29 06:15	5285.99
2019-08-29 06:30	5286.00
2019-08-29 06:45	5286.00
2019-08-29 07:00	5286.00
2019-08-29 07:15	5286.04
2019-08-29 07:30	5286.14
2019-08-29 07:45	5286.16
2019-08-29 08:00	5286.17
2019-08-29 08:15	5286.20
2019-08-29 08:30	5286.25
2019-08-29 08:45	5286.29
2019-08-29 09:00	5286.31
2019-08-29 09:15	5286.33
2019-08-29 09:30	5286.36
2019-08-29 09:45	5286.39
2019-08-29 10:00	5286.41
2019-08-29 10:15	5286.42
2019-08-29 10:30	5286.43
2019-08-29 10:45	5286.45
2019-08-29 11:00	5286.48
2019-08-29 11:15	5286.52
2019-08-29 11:30	5286.96
2019-08-29 11:45	5287.39
2019-08-29 12:00	5287.47
2019-08-29 12:15	5287.55
2019-08-29 12:30	5287.64
2019-08-29 12:45	5287.87
2019-08-29 13:00	5288.12
2019-08-29 13:15	5288.33
2019-08-29 13:30	5288.54
2019-08-29 13:45	5288.78
2019-08-29 14:00	5288.83
2019-08-29 14:15	5288.91
2019-08-29 14:30	5288.97
2019-08-29 14:45	5289.03
2019-08-29 15:00	5289.08
2019-08-29 15:15	5289.12
2019-08-29 15:30	5289.13
2019-08-29 15:45	5289.14
2019-08-29 16:00	5289.16
2019-08-29 16:15	5289.19
2019-08-29 16:30	5289.21
2019-08-29 16:45	5289.22
2019-08-29 17:00	5289.23
2019-08-29 17:15	5289.25
2019-08-29 17:30	5289.27
2019-08-29 17:45	5289.29
2019-08-29 18:00	5289.30
2019-08-29 18:15	5289.31
2019-08-29 18:30	5289.33
2019-08-29 18:45	5289.36
2019-08-29 19:00	5289.38
2019-08-29 19:15	5289.39
2019-08-29 19:30	5289.40
2019-08-29 19:45	5289.44
2019-08-29 20:00	5289.48
2019-08-29 20:15	5289.52
2019-08-29 20:30	5289.56
2019-08-29 20:45	5289.58
2019-08-29 21:00	5289.60
2019-08-29 21:15	5289.64
2019-08-29 21:30	5289.69
2019-08-29 21:45	5289.75
2019-08-29 22:00	5289.77
2019-08-29 22:15	5289.80
2019-08-29 22:30	5289.82
2019-08-29 22:45	5289.84
2019-08-29 23:00	5289.85
2019-08-29 23:15	5289.85
2019-08-29 23:30	5289.86
2019-08-29 23:45	5289.88
2019-08-30 00:00	5289.90
2019-08-30 00:15	5289.90
2019-08-30 00:30	5289.90
2019-08-30 00:45	5289.91
2019-08-30 01:00	5289.93
2019-08-30 01:15	5289.94
2019-08-30 01:30	5289.94
2019-08-30 01:45	5289.94
2019-08-30 02:00	5289.96
2019-08-30 02:15	5289.98
2019-08-30 02:30	5289.99
2019-08-30 02:45	5289.99
2019-08-30 03:00	5289.99
2019-08-30 03:15	5290.01
2019-08-30 03:30	5290.02
2019-08-30 03:45	5290.03
2019-08-30 04:00	5290.03
2019-08-30 04:15	5290.03
2019-08-30 04:30	5290.05
2019-08-30 04:45	5290.07
2019-08-30 05:00	5290.07
2019-08-30 05:15	5290.08
2019-08-30 05:30	5290.08
2019-08-30 05:45	5290.10
2019-08-30 06:00	5290.11
2019-08-30 06:15	5290.12
2019-08-30 06:30	5290.12
2019-08-30 06:45	5290.12
2019-08-30 07:00	5290.14
2019-08-30 07:15	5290.29
2019-08-30 07:30	5290.32
2019-08-30 07:45	5290.35
2019-08-30 08:00	5290.44
2019-08-30 08:15	5290.47
2019-08-30 08:30	5290.51
2019-08-30 08:45	5290.55
2019-08-30 09:00	5290.57
2019-08-30 09:15	5290.59
2019-08-30 09:30	5290.61
2019-08-30 09:45	5290.64
2019-08-30 10:00	5290.65
2019-08-30 10:15	5290.66
2019-08-30 10:30	5290.67
2019-08-30 10:45	5290.70
2019-08-30 11:00	5290.72
2019-08-30 11:15	5290.73
2019-08-30 11:30	5290.74
2019-08-30 11:45	5290.75
2019-08-30 12:00	5290.77
2019-08-30 12:15	5290.80
2019-08-30 12:30	5290.81
2019-08-30 12:45	5290.82
2019-08-30 13:00	5290.83
2019-08-30 13:15	5290.85
2019-08-30 13:30	5290.88
2019-08-30 13:45	5290.89
2019-08-30 14:00	5290.90
2019-08-30 14:15	5290.91
2019-08-30 14:30	5290.93
2019-08-30 14:45	5290.96
2019-08-30 15:00	5290.97
2019-08-30 15:15	5290.98
2019-08-30 15:30	5290.99
2019-08-30 15:45	5291.01
2019-08-30 16:00	5291.04
2019-08-30 16:15	5291.06
2019-08-30 16:30	5291.06
2019-08-30 16:45	5291.07
2019-08-30 17:00	5291.09
2019-08-30 17:15	5291.12
2019-08-30 17:30	5291.14
2019-08-30 17:45	5291.15
2019-08-30 18:00	5291.16
2019-08-30 18:15	5291.17
2019-08-30 18:30	5291.19
2019-08-30 18:45	5291.23
2019-08-30 19:00	5291.26
2019-08-30 19:15	5291.29
2019-08-30 19:30	5291.37
2019-08-30 19:45	5291.41
2019-08-30 20:00	5291.62
2019-08-30 20:15	5291.88
2019-08-30 20:30	5291.99
2019-08-30 20:45	5292.03
2019-08-30 21:00	5292.07
2019-08-30 21:15	5292.11
2019-08-30 21:30	5292.14
2019-08-30 21:45	5292.16
2019-08-30 22:00	5292.20
2019-08-30 22:15	5292.24
2019-08-30 22:30	5292.27
2019-08-30 22:45	5292.28
2019-08-30 23:00	5292.28
2019-08-30 23:15	5292.29
2019-08-30 23:30	5292.31
2019-08-30 23:45	5292.33
2019-08-31 00:00	5292.33
2019-08-31 00:15	5292.33
2019-08-31 00:30	5292.34
2019-08-31 00:45	5292.36
2019-08-31 01:00	5292.37
2019-08-31 01:15	5292.37
2019-08-31 01:30	5292.38
2019-08-31 01:45	5292.39
2019-08-31 02:00	5292.41
2019-08-31 02:15	5292.42
2019-08-31 02:30	5292.42
2019-08-31 02:45	5292.42
2019-08-31 03:00	5292.44
2019-08-31 03:15	5292.46
2019-08-31 03:30	5292.46
2019-08-31 03:45	5292.46
2019-08-31 04:00	5292.47
2019-08-31 04:15	5292.49
2019-08-31 04:30	5292.50
2019-08-31 04:45	5292.50
2019-08-31 05:00	5292.50
2019-08-31 05:15	5292.51
2019-08-31 05:30	5292.53
2019-08-31 05:45	5292.54
2019-08-31 06:00	5292.54
2019-08-31 06:15	5292.54
2019-08-31 06:30	5292.56
2019-08-31 06:45	5292.57
2019-08-31 07:00	5292.57
2019-08-31 07:15	5292.58
2019-08-31 07:30	5292.58
2019-08-31 07:45	5292.60
2019-08-31 08:00	5292.72
2019-08-31 08:15	5292.73
2019-08-31 08:30	5292.75
2019-08-31 08:45	5292.79
2019-08-31 09:00	5292.82
2019-08-31 09:15	5292.84
2019-08-31 09:30	5292.84
2019-08-31 09:45	5292.84
2019-08-31 10:00	5292.85
2019-08-31 10:15	5292.87
2019-08-31 10:30	5292.90
2019-08-31 10:45	5292.93
2019-08-31 11:00	5292.95
2019-08-31 11:15	5292.96
2019-08-31 11:30	5292.97
2019-08-31 11:45	5292.99
2019-08-31 12:00	5293.02
2019-08-31 12:15	5293.03
2019-08-31 12:30	5293.04
2019-08-31 12:45	5293.05
2019-08-31 13:00	5293.08
2019-08-31 13:15	5293.10
2019-08-31 13:30	5293.11
2019-08-31 13:45	5293.12
2019-08-31 14:00	5293.13
2019-08-31 14:15	5293.16
2019-08-31 14:30	5293.18
2019-08-31 14:45	5293.19
2019-08-31 15:00	5293.19
2019-08-31 15:15	5293.21
2019-08-31 15:30	5293.24
2019-08-31 15:45	5293.26
2019-08-31 16:00	5293.27
2019-08-31 16:15	5293.27
2019-08-31 16:30	5293.29
2019-08-31 16:45	5293.32
2019-08-31 17:00	5293.34
2019-08-31 17:15	5293.35
2019-08-31 17:30	5293.35
2019-08-31 17:45	5293.37
2019-08-31 18:00	5293.39
2019-08-31 18:15	5293.42
2019-08-31 18:30	5293.42
2019-08-31 18:45	5293.43
2019-08-31 19:00	5293.45
2019-08-31 19:15	5293.50
2019-08-31 19:30	5293.57
2019-08-31 19:45	5293.70
2019-08-31 20:00	5293.72
2019-08-31 20:15	5293.77
2019-08-31 20:30	5293.81
2019-08-31 20:45	5293.84
2019-08-31 21:00	5293.86
2019-08-31 21:15	5293.89
2019-08-31 21:30	5293.94
2019-08-31 21:45	5293.98
2019-08-31 22:00	5294.01
2019-08-31 22:15	5294.04
2019-08-31 22:30	5294.06
2019-08-31 22:45	5294.08
2019-08-31 23:00	5294.11
2019-08-31 23:15	5294.13
2019-08-31 23:30	5294.14
2019-08-31 23:45	5294.14
2019-09-01 00:00	5294.14
2019-09-01 00:15	5294.16
2019-09-01 00:30	5294.18
2019-09-01 00:45	5294.20
2019-09-01 01:00	5294.20
2019-09-01 01:15	5294.20
2019-09-01 01:30	5294.20
2019-09-01 01:45	5294.22
2019-09-01 02:00	5294.24
2019-09-01 02:15	5294.25
2019-09-01 02:30	5294.25
2019-09-01 02:45	5294.26
2019-09-01 03:00	5294.27
2019-09-01 03:15	5294.29
2019-09-01 03:30	5294.30
2019-09-01 03:45	5294.30
2019-09-01 04:00	5294.30
2019-09-01 04:15	5294.31
2019-09-01 04:30	5294.33
2019-09-01 04:45	5294.35
2019-09-01 05:00	5294.35
2019-09-01 05:15	5294.35
2019-09-01 05:30	5294.35
2019-09-01 05:45	5294.37
2019-09-01 06:00	5294.39
2019-09-01 06:15	5294.39
2019-09-01 06:30	5294.39
2019-09-01 06:45	5294.39
2019-09-01 07:00	5294.41
2019-09-01 07:15	5294.43
2019-09-01 07:30	5294.43
2019-09-01 07:45	5294.43
2019-09-01 08:00	5294.44
2019-09-01 08:15	5294.46
2019-09-01 08:30	5294.79
2019-09-01 08:45	5294.96
2019-09-01 09:00	5295.11
2019-09-01 09:15	5295.19
2019-09-01 09:30	5295.23
2019-09-01 09:45	5295.26
2019-09-01 10:00	5295.28
2019-09-01 10:15	5295.30
2019-09-01 10:30	5295.33
2019-09-01 10:45	5295.35
2019-09-01 11:00	5295.38
2019-09-01 11:15	5295.39
2019-09-01 11:30	5295.39
2019-09-01 11:45	5295.42
2019-09-01 12:00	5295.44
2019-09-01 12:15	5295.46
2019-09-01 12:30	5295.47
2019-09-01 12:45	5295.48
2019-09-01 13:00	5295.50
2019-09-01 13:15	5295.53
2019-09-01 13:30	5295.55
2019-09-01 13:45	5295.55
2019-09-01 14:00	5295.56
2019-09-01 14:15	5295.59
2019-09-01 14:30	5295.61
2019-09-01 14:45	5295.63
2019-09-01 15:00	5295.64
2019-09-01 15:15	5295.64
2019-09-01 15:30	5295.67
2019-09-01 15:45	5295.69
2019-09-01 16:00	5295.71
2019-09-01 16:15	5295.72
2019-09-01 16:30	5295.73
2019-09-01 16:45	5295.75
2019-09-01 17:00	5295.77
2019-09-01 17:15	5295.79
2019-09-01 17:30	5295.80
2019-09-01 17:45	5295.81
2019-09-01 18:00	5295.83
2019-09-01 18:15	5295.85
2019-09-01 18:30	5295.87
2019-09-01 18:45	5295.88
2019-09-01 19:00	5295.89
2019-09-01 19:15	5296.02
2019-09-01 19:30	5296.06
2019-09-01 19:45	5296.10
2019-09-01 20:00	5296.13
2019-09-01 20:15	5296.16
2019-09-01 20:30	5296.19
2019-09-01 20:45	5296.24
2019-09-01 21:00	5296.28
2019-09-01 21:15	5296.31
2019-09-01 21:30	5296.33
2019-09-01 21:45	5296.37
2019-09-01 22:00	5296.41
2019-09-01 22:15	5296.44
2019-09-01 22:30	5296.44
2019-09-01 22:45	5296.44
2019-09-01 23:00	5296.45
2019-09-01 23:15	5296.47
2019-09-01 23:30	5296.49
2019-09-01 23:45	5296.49
2019-09-02 00:00	5296.49
2019-09-02 00:15	5296.50
2019-09-02 00:30	5296.52
2019-09-02 00:45	5296.54
2019-09-02 01:00	5296.54
2019-09-02 01:15	5296.54
2019-09-02 01:30	5296.55
2019-09-02 01:45	5296.57
2019-09-02 02:00	5296.59
2019-09-02 02:15	5296.59
2019-09-02 02:30	5296.59
2019-09-02 02:45	5296.59
2019-09-02 03:00	5296.61
2019-09-02 03:15	5296.63
2019-09-02 03:30	5296.63
2019-09-02 03:45	5296.64
2019-09-02 04:00	5296.64
2019-09-02 04:15	5296.66
2019-09-02 04:30	5296.68
2019-09-02 04:45	5296.68
2019-09-02 05:00	5296.68
2019-09-02 05:15	5296.68
2019-09-02 05:30	5296.70
2019-09-02 05:45	5296.72
2019-09-02 06:00	5296.72
2019-09-02 06:15	5296.72
2019-09-02 06:30	5296.72
2019-09-02 06:45	5296.83
2019-09-02 07:00	5296.86
2019-09-02 07:15	5296.88
2019-09-02 07:30	5296.90
2019-09-02 07:45	5297.01
2019-09-02 08:00	5297.07
2019-09-02 08:15	5297.09
2019-09-02 08:30	5297.10
2019-09-02 08:45	5297.10
2019-09-02 09:00	5297.10
2019-09-02 09:15	5297.12
2019-09-02 09:30	5297.13
2019-09-02 09:45	5297.14
2019-09-02 10:00	5297.14
2019-09-02 10:15	5297.14
2019-09-02 10:30	5297.16
2019-09-02 10:45	5297.18
2019-09-02 11:00	5297.24
2019-09-02 11:15	5297.24
2019-09-02 11:30	5297.24
2019-09-02 11:45	5297.26
2019-09-02 12:00	5297.28
2019-09-02 12:15	5297.29
2019-09-02 12:30	5297.29
2019-09-02 12:45	5297.29
2019-09-02 13:00	5297.30
2019-09-02 13:15	5297.32
2019-09-02 13:30	5297.46
2019-09-02 13:45	5297.49
2019-09-02 14:00	5297.51
2019-09-02 14:15	5297.52
2019-09-02 14:30	5297.60
2019-09-02 14:45	5297.63
2019-09-02 15:00	5297.67
2019-09-02 15:15	5297.70
2019-09-02 15:30	5297.71
2019-09-02 15:45	5297.73
2019-09-02 16:00	5297.75
2019-09-02 16:15	5297.78
2019-09-02 16:30	5297.81
2019-09-02 16:45	5297.84
2019-09-02 17:00	5297.85
2019-09-02 17:15	5297.96
2019-09-02 17:30	5298.02
2019-09-02 17:45	5298.06
2019-09-02 18:00	5298.09
2019-09-02 18:15	5298.11
2019-09-02 18:30	5298.15
2019-09-02 18:45	5298.19
2019-09-02 19:00	5298.30
2019-09-02 19:15	5298.32
2019-09-02 19:30	5298.35
2019-09-02 19:45	5298.39
2019-09-02 20:00	5298.42
2019-09-02 20:15	5298.45
2019-09-02 20:30	5298.47
2019-09-02 20:45	5298.49
2019-09-02 21:00	5298.53
2019-09-02 21:15	5298.56
2019-09-02 21:30	5298.58
2019-09-02 21:45	5298.59
2019-09-02 22:00	5298.62
2019-09-02 22:15	5298.66
2019-09-02 22:30	5298.68
2019-09-02 22:45	5298.70
2019-09-02 23:00	5298.72
2019-09-02 23:15	5298.76
2019-09-02 23:30	5298.78
2019-09-02 23:45	5298.79
2019-09-03 00:00	5298.80
2019-09-03 00:15	5298.81
2019-09-03 00:30	5298.83
2019-09-03 00:45	5298.83
2019-09-03 01:00	5298.83
2019-09-03 01:15	5298.85
2019-09-03 01:30	5298.87
2019-09-03 01:45	5298.87
2019-09-03 02:00	5298.87
2019-09-03 02:15	5298.88
2019-09-03 02:30	5298.90
2019-09-03 02:45	5298.91
2019-09-03 03:00	5298.91
2019-09-03 03:15	5298.91
2019-09-03 03:30	5298.93
2019-09-03 03:45	5298.94
2019-09-03 04:00	5298.94
2019-09-03 04:15	5298.94
2019-09-03 04:30	5298.96
2019-09-03 04:45	5298.98
2019-09-03 05:00	5298.98
2019-09-03 05:15	5298.98
2019-09-03 05:30	5298.98
2019-09-03 05:45	5299.00
2019-09-03 06:00	5299.01
2019-09-03 06:15	5299.02
2019-09-03 06:30	5299.02
2019-09-03 06:45	5299.03
2019-09-03 07:00	5299.05
2019-09-03 07:15	5299.05
2019-09-03 07:30	5299.05
2019-09-03 07:45	5299.05
2019-09-03 08:00	5299.09
2019-09-03 08:15	5299.44
2019-09-03 08:30	5299.58
2019-09-03 08:45	5299.69
2019-09-03 09:00	5299.81
2019-09-03 09:15	5299.94
2019-09-03 09:30	5300.07
2019-09-03 09:45	5300.09
2019-09-03 10:00	5300.09
2019-09-03 10:15	5300.11
2019-09-03 10:30	5300.13
2019-09-03 10:45	5300.13
2019-09-03 11:00	5300.13
2019-09-03 11:15	5300.28
2019-09-03 11:30	5300.45
2019-09-03 11:45	5300.86
2019-09-03 12:00	5301.17
2019-09-03 12:15	5301.61
2019-09-03 12:30	5301.91
2019-09-03 12:45	5302.12
2019-09-03 13:00	5302.14
2019-09-03 13:15	5302.15
2019-09-03 13:30	5302.18
2019-09-03 13:45	5302.26
2019-09-03 14:00	5302.28
2019-09-03 14:15	5302.31
2019-09-03 14:30	5302.47
2019-09-03 14:45	5302.50
2019-09-03 15:00	5302.53
2019-09-03 15:15	5302.56
2019-09-03 15:30	5302.58
2019-09-03 15:45	5302.58
2019-09-03 16:00	5302.59
2019-09-03 16:15	5302.61
2019-09-03 16:30	5302.62
2019-09-03 16:45	5302.62
2019-09-03 17:00	5302.64
2019-09-03 17:15	5302.68
2019-09-03 17:30	5302.72
2019-09-03 17:45	5302.76
2019-09-03 18:00	5302.79
2019-09-03 18:15	5302.82
2019-09-03 18:30	5303.12
2019-09-03 18:45	5303.26
2019-09-03 19:00	5303.32
2019-09-03 19:15	5303.46
2019-09-03 19:30	5303.50
2019-09-03 19:45	5303.54
2019-09-03 20:00	5303.57
2019-09-03 20:15	5303.59
2019-09-03 20:30	5303.61
2019-09-03 20:45	5303.65
2019-09-03 21:00	5303.68
2019-09-03 21:15	5303.70
2019-09-03 21:30	5303.72
2019-09-03 21:45	5303.74
2019-09-03 22:00	5303.77
2019-09-03 22:15	5303.80
2019-09-03 22:30	5303.81
2019-09-03 22:45	5303.83
2019-09-03 23:00	5303.86
2019-09-03 23:15	5303.89
2019-09-03 23:30	5303.90
2019-09-03 23:45	5303.90
2019-09-04 00:00	5303.91
2019-09-04 00:15	5303.93
2019-09-04 00:30	5303.94
2019-09-04 00:45	5303.94
2019-09-04 01:00	5303.94
2019-09-04 01:15	5303.95
2019-09-04 01:30	5303.97
2019-09-04 01:45	5303.97
2019-09-04 02:00	5303.98
2019-09-04 02:15	5303.98
2019-09-04 02:30	5304.00
2019-09-04 02:45	5304.01
2019-09-04 03:00	5304.01
2019-09-04 03:15	5304.01
2019-09-04 03:30	5304.02
2019-09-04 03:45	5304.04
2019-09-04 04:00	5304.05
2019-09-04 04:15	5304.05
2019-09-04 04:30	5304.05
2019-09-04 04:45	5304.06
2019-09-04 05:00	5304.08
2019-09-04 05:15	5304.08
2019-09-04 05:30	5304.09
2019-09-04 05:45	5304.09
2019-09-04 06:00	5304.10
2019-09-04 06:15	5304.12
2019-09-04 06:30	5304.20
2019-09-04 06:45	5304.22
2019-09-04 07:00	5304.23
2019-09-04 07:15	5304.27
2019-09-04 07:30	5304.40
2019-09-04 07:45	5304.45
2019-09-04 08:00	5304.47
2019-09-04 08:15	5304.49
2019-09-04 08:30	5304.53
2019-09-04 08:45	5304.54
2019-09-04 09:00	5304.55
2019-09-04 09:15	5304.57
2019-09-04 09:30	5304.59
2019-09-04 09:45	5304.59
2019-09-04 10:00	5304.60
2019-09-04 10:15	5304.60
2019-09-04 10:30	5304.61
2019-09-04 10:45	5304.63
2019-09-04 11:00	5304.63
2019-09-04 11:15	5304.63
2019-09-04 11:30	5304.63
2019-09-04 11:45	5304.66
2019-09-04 12:00	5304.67
2019-09-04 12:15	5304.67
2019-09-04 12:30	5304.67
2019-09-04 12:45	5304.68
2019-09-04 13:00	5304.70
2019-09-04 13:15	5304.71
2019-09-04 13:30	5304.71
2019-09-04 13:45	5304.71
2019-09-04 14:00	5304.72
2019-09-04 14:15	5304.74
2019-09-04 14:30	5304.75
2019-09-04 14:45	5304.75
2019-09-04 15:00	5304.75
2019-09-04 15:15	5304.76
2019-09-04 15:30	5304.78
2019-09-04 15:45	5304.78
2019-09-04 16:00	5304.79
2019-09-04 16:15	5304.79
2019-09-04 16:30	5304.81
2019-09-04 16:45	5304.82
2019-09-04 17:00	5304.83
2019-09-04 17:15	5304.83
2019-09-04 17:30	5304.87
2019-09-04 17:45	5305.02
2019-09-04 18:00	5305.06
2019-09-04 18:15	5305.10
2019-09-04 18:30	5305.14
2019-09-04 18:45	5305.19
2019-09-04 19:00	5305.23
2019-09-04 19:15	5305.25
2019-09-04 19:30	5305.28
2019-09-04 19:45	5305.32
2019-09-04 20:00	5305.36
2019-09-04 20:15	5305.39
2019-09-04 20:30	5305.42
2019-09-04 20:45	5305.45
2019-09-04 21:00	5305.50
2019-09-04 21:15	5305.55
2019-09-04 21:30	5305.59
2019-09-04 21:45	5305.62
2019-09-04 22:00	5305.65
2019-09-04 22:15	5305.69
2019-09-04 22:30	5305.73
2019-09-04 22:45	5305.75
2019-09-04 23:00	5305.77
2019-09-04 23:15	5305.79
2019-09-04 23:30	5305.82
2019-09-04 23:45	5305.84
2019-09-05 00:00	5305.84
2019-09-05 00:15	5305.84
2019-09-05 00:30	5305.85
2019-09-05 00:45	5305.87
2019-09-05 01:00	5305.88
2019-09-05 01:15	5305.88
2019-09-05 01:30	5305.89
2019-09-05 01:45	5305.90
2019-09-05 02:00	5305.92
2019-09-05 02:15	5305.93
2019-09-05 02:30	5305.93
2019-09-05 02:45	5305.93
2019-09-05 03:00	5305.95
2019-09-05 03:15	5305.97
2019-09-05 03:30	5305.97
2019-09-05 03:45	5305.97
2019-09-05 04:00	5305.97
2019-09-05 04:15	5305.99
2019-09-05 04:30	5306.01
2019-09-05 04:45	5306.01
2019-09-05 05:00	5306.01
2019-09-05 05:15	5306.02
2019-09-05 05:30	5306.03
2019-09-05 05:45	5306.05
2019-09-05 06:00	5306.06
2019-09-05 06:15	5306.06
2019-09-05 06:30	5306.06
2019-09-05 06:45	5306.08
2019-09-05 07:00	5306.09
2019-09-05 07:15	5306.20
2019-09-05 07:30	5306.21
2019-09-05 07:45	5306.23
2019-09-05 08:00	5306.27
2019-09-05 08:15	5306.30
2019-09-05 08:30	5306.33
2019-09-05 08:45	5306.35
2019-09-05 09:00	5306.38
2019-09-05 09:15	5306.40
2019-09-05 09:30	5306.41
2019-09-05 09:45	5306.41
2019-09-05 10:00	5306.41
2019-09-05 10:15	5306.43
2019-09-05 10:30	5306.45
2019-09-05 10:45	5306.45
2019-09-05 11:00	5306.45
2019-09-05 11:15	5306.45
2019-09-05 11:30	5306.47
2019-09-05 11:45	5306.49
2019-09-05 12:00	5306.49
2019-09-05 12:15	5306.49
2019-09-05 12:30	5306.49
2019-09-05 12:45	5306.51
2019-09-05 13:00	5306.53
2019-09-05 13:15	5306.53
2019-09-05 13:30	5306.53
2019-09-05 13:45	5306.53
2019-09-05 14:00	5306.55
2019-09-05 14:15	5306.57
2019-09-05 14:30	5306.57
2019-09-05 14:45	5306.57
2019-09-05 15:00	5306.57
2019-09-05 15:15	5306.59
2019-09-05 15:30	5306.61
2019-09-05 15:45	5306.61
2019-09-05 16:00	5306.61
2019-09-05 16:15	5306.61
2019-09-05 16:30	5306.63
2019-09-05 16:45	5306.65
2019-09-05 17:00	5306.65
2019-09-05 17:15	5306.65
2019-09-05 17:30	5306.66
2019-09-05 17:45	5306.70
2019-09-05 18:00	5306.74
2019-09-05 18:15	5306.77
2019-09-05 18:30	5306.79
2019-09-05 18:45	5306.81
2019-09-05 19:00	5306.84
2019-09-05 19:15	5306.89
2019-09-05 19:30	5306.92
2019-09-05 19:45	5306.94
2019-09-05 20:00	5306.99
2019-09-05 20:15	5307.03
2019-09-05 20:30	5307.07
2019-09-05 20:45	5307.08
2019-09-05 21:00	5307.10
2019-09-05 21:15	5307.14
2019-09-05 21:30	5307.17
2019-09-05 21:45	5307.19
2019-09-05 22:00	5307.21
2019-09-05 22:15	5307.23
2019-09-05 22:30	5307.26
2019-09-05 22:45	5307.30
2019-09-05 23:00	5307.31
2019-09-05 23:15	5307.33
2019-09-05 23:30	5307.34
2019-09-05 23:45	5307.36
2019-09-06 00:00	5307.37
2019-09-06 00:15	5307.37
2019-09-06 00:30	5307.37
2019-09-06 00:45	5307.38
2019-09-06 01:00	5307.40
2019-09-06 01:15	5307.41
2019-09-06 01:30	5307.41
2019-09-06 01:45	5307.41
2019-09-06 02:00	5307.43
2019-09-06 02:15	5307.45
2019-09-06 02:30	5307.45
2019-09-06 02:45	5307.45
2019-09-06 03:00	5307.45
2019-09-06 03:15	5307.47
2019-09-06 03:30	5307.49
2019-09-06 03:45	5307.49
2019-09-06 04:00	5307.49
2019-09-06 04:15	5307.49
2019-09-06 04:30	5307.51
2019-09-06 04:45	5307.52
2019-09-06 05:00	5307.53
2019-09-06 05:15	5307.53
2019-09-06 05:30	5307.53
2019-09-06 05:45	5307.55
2019-09-06 06:00	5307.56
2019-09-06 06:15	5307.56
2019-09-06 06:30	5307.56
2019-09-06 06:45	5307.57
2019-09-06 07:00	5307.59
2019-09-06 07:15	5307.70
2019-09-06 07:30	5307.72
2019-09-06 07:45	5307.74
2019-09-06 08:00	5307.77
2019-09-06 08:15	5307.85
2019-09-06 08:30	5307.89
2019-09-06 08:45	5307.90
2019-09-06 09:00	5307.91
2019-09-06 09:15	5307.93
2019-09-06 09:30	5307.94
2019-09-06 09:45	5307.94
2019-09-06 10:00	5307.94
2019-09-06 10:15	5307.96
2019-09-06 10:30	5307.97
2019-09-06 10:45	5307.98
2019-09-06 11:00	5307.98
2019-09-06 11:15	5307.98
2019-09-06 11:30	5308.00
2019-09-06 11:45	5308.01
2019-09-06 12:00	5308.01
2019-09-06 12:15	5308.01
2019-09-06 12:30	5308.02
2019-09-06 12:45	5308.04
2019-09-06 13:00	5308.05
2019-09-06 13:15	5308.05
2019-09-06 13:30	5308.05
2019-09-06 13:45	5308.06
2019-09-06 14:00	5308.08
2019-09-06 14:15	5308.09
2019-09-06 14:30	5308.09
2019-09-06 14:45	5308.09
2019-09-06 15:00	5308.10
2019-09-06 15:15	5308.12
2019-09-06 15:30	5308.13
2019-09-06 15:45	5308.13
2019-09-06 16:00	5308.13
2019-09-06 16:15	5308.14
2019-09-06 16:30	5308.16
2019-09-06 16:45	5308.17
2019-09-06 17:00	5308.17
2019-09-06 17:15	5308.17
2019-09-06 17:30	5308.18
2019-09-06 17:45	5308.20
2019-09-06 18:00	5308.21
2019-09-06 18:15	5308.21
2019-09-06 18:30	5308.21
2019-09-06 18:45	5308.23
2019-09-06 19:00	5308.30
2019-09-06 19:15	5308.37
2019-09-06 19:30	5308.39
2019-09-06 19:45	5308.41
2019-09-06 20:00	5308.44
2019-09-06 20:15	5308.47
2019-09-06 20:30	5308.50
2019-09-06 20:45	5308.52
2019-09-06 21:00	5308.54
2019-09-06 21:15	5308.57
2019-09-06 21:30	5308.60
2019-09-06 21:45	5308.62
2019-09-06 22:00	5308.64
2019-09-06 22:15	5308.67
2019-09-06 22:30	5308.70
2019-09-06 22:45	5308.72
2019-09-06 23:00	5308.73
2019-09-06 23:15	5308.77
2019-09-06 23:30	5308.79
2019-09-06 23:45	5308.79
2019-09-07 00:00	5308.79
2019-09-07 00:15	5308.80
2019-09-07 00:30	5308.82
2019-09-07 00:45	5308.83
2019-09-07 01:00	5308.83
2019-09-07 01:15	5308.83
2019-09-07 01:30	5308.85
2019-09-07 01:45	5308.86
2019-09-07 02:00	5308.87
2019-09-07 02:15	5308.87
2019-09-07 02:30	5308.87
2019-09-07 02:45	5308.89
2019-09-07 03:00	5308.90
2019-09-07 03:15	5308.90
2019-09-07 03:30	5308.90
2019-09-07 03:45	5308.91
2019-09-07 04:00	5308.93
2019-09-07 04:15	5308.94
2019-09-07 04:30	5308.94
2019-09-07 04:45	5308.94
2019-09-07 05:00	5308.95
2019-09-07 05:15	5308.97
2019-09-07 05:30	5308.97
2019-09-07 05:45	5308.98
2019-09-07 06:00	5308.98
2019-09-07 06:15	5308.99
2019-09-07 06:30	5309.01
2019-09-07 06:45	5309.01
2019-09-07 07:00	5309.01
2019-09-07 07:15	5309.01
2019-09-07 07:30	5309.03
2019-09-07 07:45	5309.05
2019-09-07 08:00	5309.05
2019-09-07 08:15	5309.16
2019-09-07 08:30	5309.19
2019-09-07 08:45	5309.22
2019-09-07 09:00	5309.26
2019-09-07 09:15	5309.28
2019-09-07 09:30	5309.38
2019-09-07 09:45	5309.58
2019-09-07 10:00	5309.74
2019-09-07 10:15	5309.76
2019-09-07 10:30	5309.77
2019-09-07 10:45	5309.79
2019-09-07 11:00	5309.80
2019-09-07 11:15	5309.80
2019-09-07 11:30	5309.80
2019-09-07 11:45	5309.82
2019-09-07 12:00	5309.84
2019-09-07 12:15	5309.84
2019-09-07 12:30	5309.84
2019-09-07 12:45	5309.85
2019-09-07 13:00	5309.87
2019-09-07 13:15	5309.87
2019-09-07 13:30	5309.87
2019-09-07 13:45	5309.89
2019-09-07 14:00	5309.90
2019-09-07 14:15	5309.91
2019-09-07 14:30	5309.91
2019-09-07 14:45	5309.91
2019-09-07 15:00	5309.93
2019-09-07 15:15	5309.95
2019-09-07 15:30	5309.95
2019-09-07 15:45	5309.95
2019-09-07 16:00	5309.96
2019-09-07 16:15	5309.98
2019-09-07 16:30	5309.99
2019-09-07 16:45	5309.99
2019-09-07 17:00	5309.99
2019-09-07 17:15	5310.01
2019-09-07 17:30	5310.03
2019-09-07 17:45	5310.03
2019-09-07 18:00	5310.03
2019-09-07 18:15	5310.04
2019-09-07 18:30	5310.06
2019-09-07 18:45	5310.07
2019-09-07 19:00	5310.07
2019-09-07 19:15	5310.09
2019-09-07 19:30	5310.12
2019-09-07 19:45	5310.16
2019-09-07 20:00	5310.19
2019-09-07 20:15	5310.22
2019-09-07 20:30	5310.25
2019-09-07 20:45	5310.28
2019-09-07 21:00	5310.32
2019-09-07 21:15	5310.33
2019-09-07 21:30	5310.35
2019-09-07 21:45	5310.39
2019-09-07 22:00	5310.42
2019-09-07 22:15	5310.44
2019-09-07 22:30	5310.46
2019-09-07 22:45	5310.49
2019-09-07 23:00	5310.52
2019-09-07 23:15	5310.54
2019-09-07 23:30	5310.56
2019-09-07 23:45	5310.59
2019-09-08 00:00	5310.63
2019-09-08 00:15	5310.64
2019-09-08 00:30	5310.64
2019-09-08 00:45	5310.64
2019-09-08 01:00	5310.66
2019-09-08 01:15	5310.67
2019-09-08 01:30	5310.67
2019-09-08 01:45	5310.68
2019-09-08 02:00	5310.70
2019-09-08 02:15	5310.71
2019-09-08 02:30	5310.71
2019-09-08 02:45	5310.71
2019-09-08 03:00	5310.73
2019-09-08 03:15	5310.75
2019-09-08 03:30	5310.75
2019-09-08 03:45	5310.75
2019-09-08 04:00	5310.77
2019-09-08 04:15	5310.79
2019-09-08 04:30	5310.79
2019-09-08 04:45	5310.79
2019-09-08 05:00	5310.80
2019-09-08 05:15	5310.82
2019-09-08 05:30	5310.82
2019-09-08 05:45	5310.83
2019-09-08 06:00	5310.83
2019-09-08 06:15	5310.85
2019-09-08 06:30	5310.86
2019-09-08 06:45	5310.86
2019-09-08 07:00	5310.86
2019-09-08 07:15	5310.87
2019-09-08 07:30	5310.89
2019-09-08 07:45	5310.90
2019-09-08 08:00	5310.91
2019-09-08 08:15	5310.98
2019-09-08 08:30	5311.09
2019-09-08 08:45	5311.11
2019-09-08 09:00	5311.13
2019-09-08 09:15	5311.15
2019-09-08 09:30	5311.19
2019-09-08 09:45	5311.22
2019-09-08 10:00	5311.48
2019-09-08 10:15	5311.61
2019-09-08 10:30	5311.68
2019-09-08 10:45	5311.78
2019-09-08 11:00	5311.92
2019-09-08 11:15	5311.94
2019-09-08 11:30	5311.97
2019-09-08 11:45	5312.01
2019-09-08 12:00	5312.06
2019-09-08 12:15	5312.19
2019-09-08 12:30	5312.23
2019-09-08 12:45	5312.26
2019-09-08 13:00	5312.29
2019-09-08 13:15	5312.38
2019-09-08 13:30	5312.41
2019-09-08 13:45	5312.45
2019-09-08 14:00	5312.47
2019-09-08 14:15	5312.47
2019-09-08 14:30	5312.47
2019-09-08 14:45	5312.47
2019-09-08 15:00	5312.49
2019-09-08 15:15	5312.51
2019-09-08 15:30	5312.52
2019-09-08 15:45	5312.52
2019-09-08 16:00	5312.52
2019-09-08 16:15	5312.54
2019-09-08 16:30	5312.56
2019-09-08 16:45	5312.56
2019-09-08 17:00	5312.56
2019-09-08 17:15	5312.56
2019-09-08 17:30	5312.58
2019-09-08 17:45	5312.60
2019-09-08 18:00	5312.60
2019-09-08 18:15	5312.60
2019-09-08 18:30	5312.60
2019-09-08 18:45	5312.62
2019-09-08 19:00	5312.64
2019-09-08 19:15	5312.64
2019-09-08 19:30	5312.65
2019-09-08 19:45	5312.65
2019-09-08 20:00	5312.66
2019-09-08 20:15	5312.68
2019-09-08 20:30	5312.69
2019-09-08 20:45	5312.69
2019-09-08 21:00	5312.71
2019-09-08 21:15	5312.75
2019-09-08 21:30	5312.87
2019-09-08 21:45	5312.90
2019-09-08 22:00	5312.92
2019-09-08 22:15	5312.93
2019-09-08 22:30	5312.95
2019-09-08 22:45	5312.99
2019-09-08 23:00	5313.02
2019-09-08 23:15	5313.02
2019-09-08 23:30	5313.02
2019-09-08 23:45	5313.02
2019-09-09 00:00	5313.04
2019-09-09 00:15	5313.06
2019-09-09 00:30	5313.06
2019-09-09 00:45	5313.07
2019-09-09 01:00	5313.07
2019-09-09 01:15	5313.08
2019-09-09 01:30	5313.10
2019-09-09 01:45	5313.11
2019-09-09 02:00	5313.11
2019-09-09 02:15	5313.11
2019-09-09 02:30	5313.12
2019-09-09 02:45	5313.14
2019-09-09 03:00	5313.15
2019-09-09 03:15	5313.15
2019-09-09 03:30	5313.15
2019-09-09 03:45	5313.16
2019-09-09 04:00	5313.17
2019-09-09 04:15	5313.19
2019-09-09 04:30	5313.20
2019-09-09 04:45	5313.20
2019-09-09 05:00	5313.20
2019-09-09 05:15	5313.21
2019-09-09 05:30	5313.23
2019-09-09 05:45	5313.24
2019-09-09 06:00	5313.24
2019-09-09 06:15	5313.24
2019-09-09 06:30	5313.25
2019-09-09 06:45	5313.27
2019-09-09 07:00	5313.29
2019-09-09 07:15	5313.29
2019-09-09 07:30	5313.29
2019-09-09 07:45	5313.29
2019-09-09 08:00	5313.30
2019-09-09 08:15	5313.32
2019-09-09 08:30	5313.35
2019-09-09 08:45	5313.48
2019-09-09 09:00	5313.51
2019-09-09 09:15	5313.54
2019-09-09 09:30	5313.57
2019-09-09 09:45	5313.59
2019-09-09 10:00	5313.61
2019-09-09 10:15	5313.94
2019-09-09 10:30	5314.12
2019-09-09 10:45	5314.18
2019-09-09 11:00	5314.23
2019-09-09 11:15	5314.24
2019-09-09 11:30	5314.26
2019-09-09 11:45	5314.29
2019-09-09 12:00	5314.32
2019-09-09 12:15	5314.39
2019-09-09 12:30	5314.40
2019-09-09 12:45	5314.40
2019-09-09 13:00	5314.40
2019-09-09 13:15	5314.49
2019-09-09 13:30	5314.53
2019-09-09 13:45	5314.55
2019-09-09 14:00	5314.57
2019-09-09 14:15	5314.58
2019-09-09 14:30	5314.59
2019-09-09 14:45	5314.61
2019-09-09 15:00	5314.62
2019-09-09 15:15	5314.62
2019-09-09 15:30	5314.63
2019-09-09 15:45	5314.63
2019-09-09 16:00	5314.65
2019-09-09 16:15	5314.67
2019-09-09 16:30	5314.67
2019-09-09 16:45	5314.67
2019-09-09 17:00	5314.67
2019-09-09 17:15	5314.69
2019-09-09 17:30	5314.71
2019-09-09 17:45	5314.71
2019-09-09 18:00	5314.71
2019-09-09 18:15	5314.71
2019-09-09 18:30	5314.73
2019-09-09 18:45	5314.75
2019-09-09 19:00	5314.75
2019-09-09 19:15	5314.75
2019-09-09 19:30	5314.75
2019-09-09 19:45	5314.77
2019-09-09 20:00	5314.79
2019-09-09 20:15	5314.80
2019-09-09 20:30	5314.82
2019-09-09 20:45	5314.89
2019-09-09 21:00	5314.93
2019-09-09 21:15	5314.97
2019-09-09 21:30	5314.98
2019-09-09 21:45	5315.00
2019-09-09 22:00	5315.02
2019-09-09 22:15	5315.05
2019-09-09 22:30	5315.08
2019-09-09 22:45	5315.11
2019-09-09 23:00	5315.12
2019-09-09 23:15	5315.14
2019-09-09 23:30	5315.16
2019-09-09 23:45	5315.18
2019-09-10 00:00	5315.19
2019-09-10 00:15	5315.19
2019-09-10 00:30	5315.19
2019-09-10 00:45	5315.20
2019-09-10 01:00	5315.22
2019-09-10 01:15	5315.23
2019-09-10 01:30	5315.23
2019-09-10 01:45	5315.23
2019-09-10 02:00	5315.24
2019-09-10 02:15	5315.26
2019-09-10 02:30	5315.27
2019-09-10 02:45	5315.27
2019-09-10 03:00	5315.27
2019-09-10 03:15	5315.28
2019-09-10 03:30	5315.30
2019-09-10 03:45	5315.31
2019-09-10 04:00	5315.31
2019-09-10 04:15	5315.31
2019-09-10 04:30	5315.31
2019-09-10 04:45	5315.33
2019-09-10 05:00	5315.34
2019-09-10 05:15	5315.34
2019-09-10 05:30	5315.35
2019-09-10 05:45	5315.35
2019-09-10 06:00	5315.37
2019-09-10 06:15	5315.38
2019-09-10 06:30	5315.38
2019-09-10 06:45	5315.38
2019-09-10 07:00	5315.38
2019-09-10 07:15	5315.40
2019-09-10 07:30	5315.42
2019-09-10 07:45	5315.42
2019-09-10 08:00	5315.42
2019-09-10 08:15	5315.43
2019-09-10 08:30	5315.52
2019-09-10 08:45	5315.55
2019-09-10 09:00	5315.61
2019-09-10 09:15	5315.66
2019-09-10 09:30	5315.70
2019-09-10 09:45	5315.72
2019-09-10 10:00	5315.74
2019-09-10 10:15	5315.75
2019-09-10 10:30	5315.78
2019-09-10 10:45	5315.81
2019-09-10 11:00	5315.83
2019-09-10 11:15	5315.85
2019-09-10 11:30	5315.86
2019-09-10 11:45	5315.87
2019-09-10 12:00	5315.89
2019-09-10 12:15	5315.90
2019-09-10 12:30	5315.90
2019-09-10 12:45	5315.91
2019-09-10 13:00	5315.93
2019-09-10 13:15	5316.00
2019-09-10 13:30	5316.10
2019-09-10 13:45	5316.11
2019-09-10 14:00	5316.12
2019-09-10 14:15	5316.14
2019-09-10 14:30	5316.16
2019-09-10 14:45	5316.18
2019-09-10 15:00	5316.21
2019-09-10 15:15	5316.24
2019-09-10 15:30	5316.27
2019-09-10 15:45	5316.53
2019-09-10 16:00	5316.91
2019-09-10 16:15	5316.98
2019-09-10 16:30	5317.04
2019-09-10 16:45	5317.16
2019-09-10 17:00	5317.25
2019-09-10 17:15	5317.27
2019-09-10 17:30	5317.30
2019-09-10 17:45	5317.33
2019-09-10 18:00	5317.37
2019-09-10 18:15	5317.56
2019-09-10 18:30	5317.61
2019-09-10 18:45	5317.81
2019-09-10 19:00	5317.93
2019-09-10 19:15	5317.99
2019-09-10 19:30	5318.03
2019-09-10 19:45	5318.08
2019-09-10 20:00	5318.14
2019-09-10 20:15	5318.18
2019-09-10 20:30	5318.19
2019-09-10 20:45	5318.21
2019-09-10 21:00	5318.25
2019-09-10 21:15	5318.28
2019-09-10 21:30	5318.29
2019-09-10 21:45	5318.31
2019-09-10 22:00	5318.44
2019-09-10 22:15	5318.48
2019-09-10 22:30	5318.49
2019-09-10 22:45	5318.51
2019-09-10 23:00	5318.54
2019-09-10 23:15	5318.57
2019-09-10 23:30	5318.58
2019-09-10 23:45	5318.59
2019-09-11 00:00	5318.59
2019-09-11 00:15	5318.61
2019-09-11 00:30	5318.62
2019-09-11 00:45	5318.62
2019-09-11 01:00	5318.62
2019-09-11 01:15	5318.64
2019-09-11 01:30	5318.66
2019-09-11 01:45	5318.66
2019-09-11 02:00	5318.66
2019-09-11 02:15	5318.66
2019-09-11 02:30	5318.68
2019-09-11 02:45	5318.69
2019-09-11 03:00	5318.69
2019-09-11 03:15	5318.70
2019-09-11 03:30	5318.71
2019-09-11 03:45	5318.73
2019-09-11 04:00	5318.73
2019-09-11 04:15	5318.73
2019-09-11 04:30	5318.73
2019-09-11 04:45	5318.75
2019-09-11 05:00	5318.77
2019-09-11 05:15	5318.77
2019-09-11 05:30	5318.77
2019-09-11 05:45	5318.77
2019-09-11 06:00	5318.79
2019-09-11 06:15	5318.81
2019-09-11 06:30	5318.83
2019-09-11 06:45	5318.90
2019-09-11 07:00	5319.02
2019-09-11 07:15	5319.05
2019-09-11 07:30	5319.06
2019-09-11 07:45	5319.06
2019-09-11 08:00	5319.07
2019-09-11 08:15	5319.09
2019-09-11 08:30	5319.09
2019-09-11 08:45	5319.09
2019-09-11 09:00	5319.10
2019-09-11 09:15	5319.12
2019-09-11 09:30	5319.13
2019-09-11 09:45	5319.13
2019-09-11 10:00	5319.13
2019-09-11 10:15	5319.14
2019-09-11 10:30	5319.16
2019-09-11 10:45	5319.16
2019-09-11 11:00	5319.16
2019-09-11 11:15	5319.17
2019-09-11 11:30	5319.18
2019-09-11 11:45	5319.20
2019-09-11 12:00	5319.20
2019-09-11 12:15	5319.20
2019-09-11 12:30	5319.20
2019-09-11 12:45	5319.22
2019-09-11 13:00	5319.23
2019-09-11 13:15	5319.24
2019-09-11 13:30	5319.24
2019-09-11 13:45	5319.24
2019-09-11 14:00	5319.26
2019-09-11 14:15	5319.27
2019-09-11 14:30	5319.27
2019-09-11 14:45	5319.27
2019-09-11 15:00	5319.28
2019-09-11 15:15	5319.30
2019-09-11 15:30	5319.31
2019-09-11 15:45	5319.31
2019-09-11 16:00	5319.31
2019-09-11 16:15	5319.31
2019-09-11 16:30	5319.33
2019-09-11 16:45	5319.35
2019-09-11 17:00	5319.35
2019-09-11 17:15	5319.35
2019-09-11 17:30	5319.35
2019-09-11 17:45	5319.37
2019-09-11 18:00	5319.39
2019-09-11 18:15	5319.39
2019-09-11 18:30	5319.39
2019-09-11 18:45	5319.50
2019-09-11 19:00	5319.54
2019-09-11 19:15	5319.57
2019-09-11 19:30	5319.60
2019-09-11 19:45	5319.62
2019-09-11 20:00	5319.66
2019-09-11 20:15	5319.70
2019-09-11 20:30	5319.72
2019-09-11 20:45	5319.74
2019-09-11 21:00	5319.75
2019-09-11 21:15	5319.79
2019-09-11 21:30	5319.82
2019-09-11 21:45	5319.84
2019-09-11 22:00	5319.85
2019-09-11 22:15	5319.87
2019-09-11 22:30	5319.91
2019-09-11 22:45	5319.94
2019-09-11 23:00	5319.95
2019-09-11 23:15	5319.97
2019-09-11 23:30	5319.98
2019-09-11 23:45	5320.00
2019-09-12 00:00	5320.01
2019-09-12 00:15	5320.01
2019-09-12 00:30	5320.01
2019-09-12 00:45	5320.01
2019-09-12 01:00	5320.03
2019-09-12 01:15	5320.04
2019-09-12 01:30	5320.05
2019-09-12 01:45	5320.05
2019-09-12 02:00	5320.05
2019-09-12 02:15	5320.07
2019-09-12 02:30	5320.08
2019-09-12 02:45	5320.08
2019-09-12 03:00	5320.08
2019-09-12 03:15	5320.09
2019-09-12 03:30	5320.11
2019-09-12 03:45	5320.12
2019-09-12 04:00	5320.12
2019-09-12 04:15	5320.12
2019-09-12 04:30	5320.13
2019-09-12 04:45	5320.15
2019-09-12 05:00	5320.15
2019-09-12 05:15	5320.16
2019-09-12 05:30	5320.16
2019-09-12 05:45	5320.16
2019-09-12 06:00	5320.18
2019-09-12 06:15	5320.19
2019-09-12 06:30	5320.19
2019-09-12 06:45	5320.19
2019-09-12 07:00	5320.28
2019-09-12 07:15	5320.59
2019-09-12 07:30	5320.79
2019-09-12 07:45	5320.98
2019-09-12 08:00	5321.18
2019-09-12 08:15	5321.24
2019-09-12 08:30	5321.28
2019-09-12 08:45	5321.32
2019-09-12 09:00	5321.36
2019-09-12 09:15	5321.37
2019-09-12 09:30	5321.38
2019-09-12 09:45	5321.40
2019-09-12 10:00	5321.41
2019-09-12 10:15	5321.41
2019-09-12 10:30	5321.41
2019-09-12 10:45	5321.42
2019-09-12 11:00	5321.44
2019-09-12 11:15	5321.44
2019-09-12 11:30	5321.44
2019-09-12 11:45	5321.45
2019-09-12 12:00	5321.46
2019-09-12 12:15	5321.48
2019-09-12 12:30	5321.48
2019-09-12 12:45	5321.48
2019-09-12 13:00	5321.48
2019-09-12 13:15	5321.50
2019-09-12 13:30	5321.52
2019-09-12 13:45	5321.52
2019-09-12 14:00	5321.52
2019-09-12 14:15	5321.52
2019-09-12 14:30	5321.53
2019-09-12 14:45	5321.55

